Observation of muonic Dalitz decays of $\chi_{b}$ mesons and precise spectroscopy of hidden-beauty states

The decays of the $\chi_{b1}(1P)$, $\chi_{b2}(1P)$, $\chi_{b1}(2P)$ and $\chi_{b2}(2P)$ mesons into the $\Upsilon(1S)\mu^+\mu^-$ final state are observed with a high significance using proton-proton collision data collected with the LHCb detector and corresponding to an integrated luminosity of 9fb$^{-1}$. The newly observed decays together with the $\Upsilon(2S)\rightarrow \Upsilon(1S)\pi^+\pi^-$ and $\Upsilon(3S)\rightarrow \Upsilon(2S)\pi^+\pi^-$ decay modes are used for precision measurements of the mass and mass splittings for the hidden-beauty states.

==> figs/Fig1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 8.0814814945975,
  "fY1" : -722891.564642782,
  "fX2" : 12.4024691361999,
  "fY2" : 5301204.82982191,
  "fXtoAbsPixelk" : -1870.28572282621,
  "fXtoPixelk" : -1870.28572282621,
  "fXtoPixel" : 231.428572109767,
  "fYtoAbsPixelk" : 704.000000357628,
  "fYtoPixelk" : 704.000000357628,
  "fYtoPixel" : -1.32799999803305e-4,
  "fUtoAbsPixelk" : 0,
  "fUtoPixelk" : 0,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 8.0814814945975,
  "fPixeltoXk" : 8.0814814945975,
  "fPixeltoX" : 0.00432098764160242,
  "fAbsPixeltoYk" : 5301204.82982191,
  "fPixeltoYk" : -722891.564642782,
  "fPixeltoY" : -7530.12049308087,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 8.6,
  "fUymin" : 0,
  "fUxmax" : 12.1,
  "fUymax" : 5000000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 8.6,
      "fY1" : 0,
      "fX2" : 12.1,
      "fY2" : 5000000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_5596381214c0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 8.6,
        "fXmax" : 12.1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 5000000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "manca_Y2_Norm[mY]_Comp[cb2_YAKABY]",
      "fTitle" : "Projection of manca(Y2)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 339,
      "fX" : [8.599975, 8.6, 8.625, 8.65, 8.675, 8.7, 8.725, 8.75, 8.775, 8.8, 8.825, 8.85, 8.875, 8.9, 8.925, 8.95, 8.975, 9, 9.025, 9.05, 9.075, 9.1, 9.125, 9.15, 9.175, 9.2, 9.2125, 9.225, 9.2375, 9.25, 9.2625, 9.26875, 9.275, 9.28125, 9.2875, 9.29375, 9.3, 9.30625, 9.3125, 9.31875, 9.321875, 9.325, 9.328125, 9.33125, 9.334375, 9.3375, 9.340625, 9.34375, 9.346875, 9.35, 9.353125, 9.35625, 9.359375, 9.3609375, 9.3625, 9.3640625, 9.365625, 9.3671875, 9.36875, 9.3703125, 9.371875, 9.3734375, 9.375, 9.3765625, 9.378125, 9.3796875, 9.38125, 9.3828125, 9.384375, 9.3859375, 9.38671875, 9.3875, 9.38828125, 9.3890625, 9.38984375, 9.390625, 9.39140625, 9.3921875, 9.39296875, 9.39375, 9.39453125, 9.3953125, 9.39609375, 9.396875, 9.3984375, 9.4, 9.4015625, 9.403125, 9.4046875, 9.40625, 9.4078125, 9.409375, 9.4109375, 9.4125, 9.415625, 9.41875, 9.421875, 9.4234375, 9.425, 9.4265625, 9.428125, 9.4296875, 9.43125, 9.4328125, 9.43359375, 9.434375, 9.43515625, 9.4359375, 9.43671875, 9.4375, 9.43828125, 9.4390625, 9.43984375, 9.440625, 9.44140625, 9.4421875, 9.44296875, 9.44375, 9.44453125, 9.4453125, 9.44609375, 9.446875, 9.44765625, 9.4484375, 9.44921875, 9.45, 9.45078125, 9.4515625, 9.45234375, 9.453125, 9.45390625, 9.4546875, 9.45546875, 9.45625, 9.45703125, 9.4578125, 9.45859375, 9.459375, 9.46015625, 9.4609375, 9.46171875, 9.4625, 9.46328125, 9.4640625, 9.46484375, 9.465625, 9.46640625, 9.4671875, 9.46796875, 9.46875, 9.46953125, 9.4703125, 9.47109375, 9.471875, 9.47265625, 9.4734375, 9.47421875, 9.475, 9.47578125, 9.4765625, 9.47734375, 9.478125, 9.47890625, 9.4796875, 9.48046875, 9.48125, 9.4828125, 9.484375, 9.4859375, 9.4875, 9.4890625, 9.490625, 9.4921875, 9.49375, 9.5, 9.503125, 9.5046875, 9.50625, 9.5078125, 9.509375, 9.5109375, 9.5125, 9.5140625, 9.515625, 9.5171875, 9.51875, 9.51953125, 9.5203125, 9.52109375, 9.521875, 9.52265625, 9.5234375, 9.52421875, 9.525, 9.52578125, 9.5265625, 9.528125, 9.5296875, 9.53125, 9.5328125, 9.534375, 9.5359375, 9.5375, 9.5390625, 9.540625, 9.5421875, 9.54375, 9.5453125, 9.546875, 9.5484375, 9.55, 9.5515625, 9.553125, 9.5546875, 9.55625, 9.5578125, 9.559375, 9.5609375, 9.5625, 9.565625, 9.56875, 9.571875, 9.575, 9.578125, 9.58125, 9.584375, 9.5875, 9.590625, 9.59375, 9.596875, 9.6, 9.60625, 9.6125, 9.61875, 9.625, 9.63125, 9.6375, 9.65, 9.6625, 9.675, 9.7, 9.725, 9.75, 9.775, 9.8, 9.825, 9.85, 9.875, 9.9, 9.925, 9.95, 9.975, 10, 10.025, 10.05, 10.075, 10.1, 10.125, 10.15, 10.175, 10.2, 10.225, 10.25, 10.275, 10.3, 10.325, 10.35, 10.375, 10.4, 10.425, 10.45, 10.475, 10.5, 10.525, 10.55, 10.575, 10.6, 10.625, 10.65, 10.675, 10.7, 10.725, 10.75, 10.775, 10.8, 10.825, 10.85, 10.875, 10.9, 10.925, 10.95, 10.975, 11, 11.025, 11.05, 11.075, 11.1, 11.125, 11.15, 11.175, 11.2, 11.225, 11.25, 11.275, 11.3, 11.325, 11.35, 11.375, 11.4, 11.425, 11.45, 11.475, 11.5, 11.525, 11.55, 11.575, 11.6, 11.625, 11.65, 11.675, 11.7, 11.725, 11.75, 11.775, 11.8, 11.825, 11.85, 11.875, 11.9, 11.925, 11.95, 11.975, 12, 12.025, 12.05, 12.075, 12.1, 12.1, 12.100025],
      "fY" : [0, 2314.07672978348, 2480.07067732807, 2663.57766775786, 2867.07519428479, 3093.48629364141, 3346.27795175837, 3629.58557138984, 3948.37163537652, 4308.62965169683, 4717.64865299994, 5184.35953331385, 5719.79324712323, 6337.69379571601, 7055.34825431512, 7894.72554146099, 8884.06131699748, 10060.0986837355, 11471.3112560717, 13182.6287211818, 15282.514114564, 17893.8182247521, 21190.8790637555, 25427.2918462605, 30982.608801137, 38444.1097685184, 43164.5830036915, 48756.9258317385, 55442.4103390936, 63515.6339575406, 73375.2527823811, 79139.0127048803, 85570.6711923955, 92774.3347214969, 100874.808785258, 110022.670828702, 120400.839869421, 132233.165360719, 145795.771032163, 161432.203259747, 170158.794134779, 179573.902555086, 189749.778944226, 200768.229416327, 212722.153871524, 225717.378103553, 239874.845470539, 255333.250493331, 272252.218467173, 290816.163418793, 311238.993725578, 333769.883491655, 358700.39260283, 372170.339189761, 386373.305238208, 401361.95240651, 417193.673987305, 433931.108155265, 451642.716776991, 470403.439465537, 490295.434192752, 511408.917711662, 533843.121355402, 557707.380550268, 583122.379706356, 610221.57815773, 639152.847669448, 670080.357906736, 703186.753421027, 738675.674457144, 757383.671587424, 776774.684624879, 796881.456342893, 817738.68171394, 839383.1476268, 861853.884310622, 885192.329592903, 909442.507241328, 934651.220777807, 960868.264308153, 988146.652084844, 1016542.86871678, 1046117.14216217, 1076910.63900325, 1140438.07879671, 1205894.79964332, 1273188.78637442, 1342214.28817186, 1412851.70664788, 1484967.58478289, 1558414.70228866, 1633032.28210952, 1708646.31181923, 1785069.9826208, 1939538.49902319, 2094711.62381132, 2248706.42776572, 2324639.03324452, 2399517.71445633, 2473079.43033101, 2545058.91498271, 2615190.23072733, 2683208.37260386, 2748850.91120859, 2780700.43436432, 2811859.65986562, 2842297.25246517, 2871982.35152576, 2900884.62289122, 2928974.31031265, 2956222.28630832, 2982600.10233576, 3008080.03815587, 3032635.15026961, 3056239.31930888, 3078867.29626493, 3100494.74744036, 3121098.29801265, 3140655.57410002, 3159145.24322415, 3176547.05306704, 3192841.86842343, 3208011.70625483, 3222039.76875498, 3234910.47434163, 3246609.48649492, 3257123.74036744, 3266441.4670967, 3274552.2157569, 3281446.87289272, 3287117.67958387, 3291558.24599566, 3294763.56337755, 3296730.013478, 3297455.37535092, 3296938.8295358, 3295180.95960046, 3292183.75104232, 3287950.58755129, 3282486.24464381, 3275796.88068513, 3267890.02532317, 3258774.56536459, 3248460.72812998, 3236960.06233205, 3224285.41652654, 3210450.91519232, 3195471.93250308, 3179365.06385875, 3162148.09525023, 3143839.97053673, 3124460.75672009, 3104031.60730513, 3082574.72383936, 3060113.31573005, 3036671.55844073, 3012274.55017188, 2986948.26713465, 2960719.51752922, 2933615.89434125, 2905665.7270728, 2876898.032526, 2847342.46475816, 2817029.26432916, 2785989.20696221, 2754253.55173909, 2688822.58772834, 2620994.12585558, 2551030.30323089, 2479195.97195688, 2405757.05370081, 2330978.93143165, 2255124.89158626, 2178454.62902207, 1868602.40321332, 1715043.40483798, 1639353.93448615, 1564645.69319231, 1491093.78783528, 1418860.12227588, 1348093.06616085, 1278927.23889247, 1211483.40508992, 1145868.47690622, 1082175.61770198, 1020570.05978711, 990930.899874119, 962154.181593311, 934214.761048827, 907088.228812603, 880750.888428619, 855179.735547978, 830352.437675358, 806247.314509227, 782843.318859106, 760120.018121069, 716636.736543822, 675645.630470383, 637003.5966875, 600575.764503633, 566235.021258673, 533861.565232317, 503342.484366049, 474571.359306083, 447447.88935973, 421877.540040734, 397771.210955254, 375044.922851645, 353619.522727227, 333420.405947363, 314377.254394122, 296423.789717802, 279497.540819026, 263539.624738424, 248494.540180319, 234309.972939723, 220936.612545619, 208327.979472664, 196440.262310897, 174664.758816939, 155307.359084619, 138099.065154771, 122800.856102767, 109200.341527233, 97108.7892856524, 86358.48555064, 76800.3899660976, 68302.0528582092, 60745.7651632797, 54026.9150246564, 48052.5279315057, 38015.7952173693, 30078.7290417864, 23801.3944183994, 18836.178369224, 14908.3855824932, 11800.918843421, 7396.53327958933, 4637.98796555008, 2909.50881403156, 1146.47441727317, 452.542627036495, 178.937874307539, 70.874489650591, 28.1202875440697, 11.1760665166083, 4.44933276744093, 1.77433158685935, 0.708771060838795, 0.283599716898837, 0.11366626055307, 0.0456331733641731, 0.0183506079839559, 0.00739159761352725, 0.00298223350947346, 0.00120519648827598, 4.87847830604631e-4, 1.97796520508755e-4, 8.03263660283925e-5, 3.26738463784742e-5, 1.33119769694173e-5, 5.43228440337863e-6, 2.22033035004551e-6, 9.08961248044861e-7, 3.72703398015646e-7, 1.53062603310082e-7, 6.29593388892646e-8, 2.59378584897873e-8, 1.07025817765928e-8, 4.42304210522233e-9, 1.83075102128055e-9, 7.58945890926119e-10, 3.15110806773114e-10, 1.31034116804128e-10, 5.45722349949438e-11, 2.27626612981356e-11, 9.509024345143e-12, 3.97839781956312e-12, 1.6670072687975e-12, 6.99554472738808e-13, 2.94007273694071e-13, 1.23749898453529e-13, 5.21650495523401e-14, 2.20221726563192e-14, 9.31074106374113e-15, 3.94230003010962e-15, 1.67168420913283e-15, 7.09897691531574e-16, 3.01906227033039e-16, 1.28582243080865e-16, 5.4842897623806e-17, 2.34254593052021e-17, 1.00203302273677e-17, 4.29239847118577e-18, 1.84136548405155e-18, 7.91042534681835e-19, 3.40312153137635e-19, 1.46612428947037e-19, 6.32525094474159e-20, 2.73272743532965e-20, 1.18229108155765e-20, 5.1222410787084e-21, 2.2222918588301e-21, 9.65485242995355e-22, 4.20040961982285e-22, 1.82994110694016e-22, 7.98325608851432e-23, 3.48753450149802e-23, 1.52563450669808e-23, 6.68304023842174e-24, 2.93148236291002e-24, 1.2876214277036e-24, 5.66336924503297e-25, 2.49428121692841e-25, 1.10001321331216e-25, 4.85769715671087e-26, 2.1480338914145e-26, 9.51104203915862e-27, 4.21686289493724e-27, 1.87207569907746e-27, 8.32200597754746e-28, 3.70426023421558e-28, 1.65098059527028e-28, 7.36796637733501e-29, 3.29243091973006e-29, 1.47315101314378e-29, 6.59990412966797e-30, 2.96064240312443e-30, 1.3298126801512e-30, 5.98066390768756e-31, 2.69315265903673e-31, 1.21429284427041e-31, 5.481949625782e-32, 2.47795859374252e-32, 1.12149855252737e-32, 5.08214829113891e-33, 2.30588782668383e-33, 2.30588782668383e-33, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "manca_Y2_Norm[mY]_Comp[cb2_YAKABY]",
        "fTitle" : "Projection of manca(Y2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 341,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 339,
          "fXmin" : 8.24997,
          "fXmax" : 12.45003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3627200.91288601,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3627200.91288601,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of manca(Y2)",
      "_ymin" : 0,
      "_ymax" : 3297455.37535092,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "manca_Y2_Norm[mY]_Comp[cb2_KPDnUs]",
      "fTitle" : "Projection of manca(Y2)",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1180,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 330,
      "fX" : [8.599975, 8.6, 8.625, 8.65, 8.675, 8.7, 8.725, 8.75, 8.775, 8.8, 8.825, 8.85, 8.875, 8.9, 8.925, 8.95, 8.975, 9, 9.025, 9.05, 9.075, 9.1, 9.125, 9.15, 9.175, 9.2, 9.225, 9.25, 9.275, 9.3, 9.325, 9.35, 9.375, 9.4, 9.425, 9.45, 9.475, 9.5, 9.525, 9.55, 9.575, 9.6, 9.625, 9.65, 9.675, 9.7, 9.725, 9.75, 9.7625, 9.775, 9.7875, 9.8, 9.8125, 9.825, 9.83125, 9.8375, 9.84375, 9.85, 9.85625, 9.8625, 9.86875, 9.875, 9.88125, 9.884375, 9.8875, 9.890625, 9.89375, 9.896875, 9.9, 9.903125, 9.90625, 9.909375, 9.9125, 9.915625, 9.91875, 9.9203125, 9.921875, 9.9234375, 9.925, 9.9265625, 9.928125, 9.9296875, 9.93125, 9.9328125, 9.934375, 9.9359375, 9.9375, 9.9390625, 9.940625, 9.9421875, 9.94375, 9.9453125, 9.946875, 9.94765625, 9.9484375, 9.94921875, 9.95, 9.95078125, 9.9515625, 9.95234375, 9.953125, 9.95390625, 9.9546875, 9.95546875, 9.95625, 9.9578125, 9.959375, 9.9609375, 9.9625, 9.9640625, 9.965625, 9.9671875, 9.96875, 9.9703125, 9.971875, 9.975, 9.98125, 9.9828125, 9.984375, 9.9859375, 9.9875, 9.9890625, 9.990625, 9.9921875, 9.99375, 9.9953125, 9.99609375, 9.996875, 9.99765625, 9.9984375, 9.99921875, 10, 10.00078125, 10.0015625, 10.00234375, 10.003125, 10.00390625, 10.0046875, 10.00546875, 10.00625, 10.00703125, 10.0078125, 10.00859375, 10.009375, 10.01015625, 10.0109375, 10.01171875, 10.0125, 10.01328125, 10.0140625, 10.01484375, 10.015625, 10.01640625, 10.0171875, 10.01796875, 10.01875, 10.01953125, 10.0203125, 10.02109375, 10.021875, 10.02265625, 10.0234375, 10.02421875, 10.025, 10.02578125, 10.0265625, 10.02734375, 10.028125, 10.02890625, 10.0296875, 10.03046875, 10.03125, 10.03203125, 10.0328125, 10.03359375, 10.034375, 10.03515625, 10.0359375, 10.03671875, 10.0375, 10.03828125, 10.0390625, 10.03984375, 10.040625, 10.04140625, 10.0421875, 10.04296875, 10.04375, 10.0453125, 10.046875, 10.0484375, 10.05, 10.075, 10.0765625, 10.078125, 10.0796875, 10.08125, 10.0828125, 10.084375, 10.08515625, 10.0859375, 10.08671875, 10.0875, 10.08828125, 10.0890625, 10.08984375, 10.090625, 10.0921875, 10.09375, 10.0953125, 10.096875, 10.0984375, 10.1, 10.1015625, 10.103125, 10.1046875, 10.10625, 10.1078125, 10.109375, 10.1109375, 10.1125, 10.1140625, 10.115625, 10.1171875, 10.11875, 10.1203125, 10.121875, 10.1234375, 10.125, 10.1265625, 10.128125, 10.13125, 10.134375, 10.1375, 10.140625, 10.14375, 10.146875, 10.15, 10.153125, 10.15625, 10.159375, 10.1625, 10.165625, 10.16875, 10.175, 10.18125, 10.1875, 10.19375, 10.2, 10.20625, 10.2125, 10.225, 10.2375, 10.25, 10.275, 10.3, 10.325, 10.35, 10.375, 10.4, 10.425, 10.45, 10.475, 10.5, 10.525, 10.55, 10.575, 10.6, 10.625, 10.65, 10.675, 10.7, 10.725, 10.75, 10.775, 10.8, 10.825, 10.85, 10.875, 10.9, 10.925, 10.95, 10.975, 11, 11.025, 11.05, 11.075, 11.1, 11.125, 11.15, 11.175, 11.2, 11.225, 11.25, 11.275, 11.3, 11.325, 11.35, 11.375, 11.4, 11.425, 11.45, 11.475, 11.5, 11.525, 11.55, 11.575, 11.6, 11.625, 11.65, 11.675, 11.7, 11.725, 11.75, 11.775, 11.8, 11.825, 11.85, 11.875, 11.9, 11.925, 11.95, 11.975, 12, 12.025, 12.05, 12.075, 12.1, 12.1, 12.100025],
      "fY" : [0, 195.494471851503, 203.804419151771, 212.627353835093, 222.005175141804, 231.984072134307, 242.615055197942, 253.954565282655, 266.065174065764, 279.016390770168, 292.885594485868, 307.759114652883, 323.733487045354, 340.916918373323, 359.430999777664, 379.412718406267, 401.016827408291, 424.418648698556, 449.817400554791, 477.440164612793, 507.546635578502, 540.434833938361, 576.448009762867, 615.983027957616, 659.500606951669, 707.537890641641, 760.723976941766, 819.799218916843, 885.639375238559, 959.286042969767, 1041.98529720227, 1135.2371473008, 1240.85938545527, 1361.07078120902, 1498.60056658412, 1656.83407277027, 1840.00871483412, 2053.48107002187, 2304.09586138386, 2600.70342558288, 2954.89745628837, 3382.08605627288, 3903.07830383714, 4546.48782753758, 5352.46707708028, 6378.67682539577, 7710.14434624298, 9476.16495469358, 10581.6378637844, 11880.5719728639, 13419.3479456091, 15258.8163431828, 17479.9857663688, 20192.4688443397, 21778.0561391525, 23547.3116073802, 25528.8529371842, 27756.985478607, 30273.0956058472, 33127.4549913992, 36381.5791949709, 40111.3424441161, 44411.1365492545, 46810.6999421716, 49399.4905095272, 52197.3547779808, 55226.7627453711, 58513.2299286768, 62085.820042983, 65977.746278143, 70227.0937454139, 74877.6916156389, 79980.1712057869, 85593.2563972891, 91785.3461234114, 95123.0091382053, 98636.4664072654, 102337.934984833, 106240.693201827, 110359.191901697, 114709.17939825, 119307.842111355, 124173.963154065, 129328.101520273, 134792.794967856, 140592.790222293, 146755.304758295, 153310.325174258, 160290.948083147, 167733.770538548, 175679.338338219, 184172.662152882, 193263.81338307, 198050.772963879, 203008.614035783, 208145.344250392, 213469.437844284, 218989.86826495, 224716.143466862, 230658.344128771, 236827.165070087, 243233.960174034, 249890.79115876, 256810.480575405, 263928.353121983, 278481.417429154, 293442.801256565, 308793.226310971, 324510.786079355, 340570.928949962, 356946.458646253, 373607.552850929, 390521.800766171, 407654.260210721, 424967.534695304, 459975.275567047, 530269.626183711, 547620.859580311, 564781.262508819, 581698.097383151, 598318.006017398, 614587.281501598, 630452.150400121, 645859.06326574, 660754.991327593, 675087.72709547, 682026.881966265, 688806.186529614, 695419.480261164, 701860.710354033, 708123.940914148, 714203.362045351, 720093.298804803, 725788.220009373, 731282.746873996, 736571.661463208, 741649.914937229, 746512.635574353, 751155.136551905, 755572.923468349, 759761.701589621, 763717.382803438, 767436.09226576, 770914.174724256, 774148.200504414, 777134.971144523, 779871.524666567, 782355.140470909, 784583.343843426, 786553.910064613, 788264.868111133, 789714.503941215, 790901.363356198, 791824.254431535, 792482.24951158, 792874.686763498, 793001.171286627, 792861.5757747, 792456.040729376, 791784.974224585, 790849.05122221, 789649.21244076, 788186.662779643, 786462.869302754, 784479.558786123, 782238.714835316, 779742.57457934, 776993.624948806, 773994.598546963, 770748.46912322, 767258.446659674, 763527.972081968, 759560.711606669, 755360.55073824, 750931.5879293, 746278.127918636, 741404.674762124, 736315.924572414, 731016.757983695, 725512.232358421, 719807.573753421, 713908.168663299, 707819.555559316, 701547.416242256, 695097.567028187, 688475.949786285, 681688.622847848, 674741.751805978, 660394.520282003, 645485.370564333, 630066.534008309, 614191.055814705, 340171.310540928, 324119.29273765, 308410.494789335, 293069.403066485, 278117.859052501, 263575.076637311, 249458.292181932, 242614.380422632, 235958.596479258, 229485.759012229, 223190.829660157, 217068.909086698, 211115.233137167, 205325.169101271, 199694.212079658, 188892.217436185, 178675.634401542, 169012.676975862, 159873.288282228, 151229.046328012, 143053.074911662, 135319.959393985, 128005.667067366, 121087.471871732, 114543.883219499, 108354.578704725, 102500.340484225, 96962.9951297857, 91725.3567618122, 86771.1732850617, 82085.0755568582, 77652.5293276019, 73459.7898020562, 69493.8586782846, 65742.4435288018, 62193.9193960724, 58837.2924814061, 55662.1658128877, 52658.7067843252, 47130.1005698827, 42182.9750803818, 37756.0631934808, 33794.5646018645, 30249.4620236166, 27076.9098431906, 24237.6874971995, 21696.7107362361, 19422.5946239585, 17387.2627869097, 15565.5980114095, 13935.1298046901, 12475.7550028049, 10000.2369362196, 8016.70919605647, 6427.23708708472, 5153.41151876381, 4132.4499564147, 3314.0771979882, 2658.02976267179, 1710.33322584674, 1100.9560585329, 708.969093188839, 294.337062053089, 122.385882761475, 50.9664150613771, 21.2569480053075, 8.87931536789541, 3.71464655488204, 1.55636934709056, 0.653074485710617, 0.27445135297481, 0.115509682756422, 0.0486877291596973, 0.0205525885889976, 0.00868874797638288, 0.00367865724895776, 0.0015597705148847, 6.62321964859733e-4, 2.81651783296681e-4, 1.19946777587021e-4, 5.11558428339106e-5, 2.184893849419e-5, 9.3452677211335e-6, 4.00292396344037e-6, 1.71705818697466e-6, 7.37586000154173e-7, 3.17291333444477e-7, 1.36684594941206e-7, 5.89650510460829e-8, 2.54730811816379e-8, 1.10199069264569e-8, 4.77399525988474e-9, 2.07105496413918e-9, 8.99714739209975e-10, 3.91398907321258e-10, 1.70503756003534e-10, 7.43782360139372e-11, 3.24902762876931e-11, 1.42119795918381e-11, 6.22511573490864e-12, 2.73042355913151e-12, 1.19922428750657e-12, 5.27420105901409e-13, 2.32272023098391e-13, 1.02428112571989e-13, 4.52294789489335e-14, 1.99987225925825e-14, 8.85440339775208e-15, 3.92546271485427e-15, 1.74258933345516e-15, 7.74586698232252e-16, 3.44757690055967e-16, 1.53647323119397e-16, 6.85648162154744e-17, 3.06366375192406e-17, 1.37070038580365e-17, 6.14050128021168e-18, 2.75437571190305e-18, 1.23708292740859e-18, 5.56325480115723e-19, 2.5050236359892e-19, 1.12939454393216e-19, 5.09833976057155e-20, 2.30440788805462e-20, 1.04288324403603e-20, 4.72559022153539e-21, 2.14397020245929e-21, 9.73917207509118e-22, 4.42959725217031e-22, 2.0171753788832e-22, 9.19726304164887e-23, 4.19862813104871e-23, 1.91905932876875e-23, 8.78213112474971e-24, 4.02383631414797e-24, 1.84589894683331e-24, 1.84589894683331e-24, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "manca_Y2_Norm[mY]_Comp[cb2_KPDnUs]",
        "fTitle" : "Projection of manca(Y2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 332,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 330,
          "fXmin" : 8.24997,
          "fXmax" : 12.45003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 872301.28841529,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 872301.28841529,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of manca(Y2)",
      "_ymin" : 0,
      "_ymax" : 793001.171286627,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "manca_Y2_Norm[mY]_Comp[cb2_PIjwjb]",
      "fTitle" : "Projection of manca(Y2)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1181,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 340,
      "fX" : [8.599975, 8.6, 8.625, 8.65, 8.675, 8.7, 8.725, 8.75, 8.775, 8.8, 8.825, 8.85, 8.875, 8.9, 8.925, 8.95, 8.975, 9, 9.025, 9.05, 9.075, 9.1, 9.125, 9.15, 9.175, 9.2, 9.225, 9.25, 9.275, 9.3, 9.325, 9.35, 9.375, 9.4, 9.425, 9.45, 9.475, 9.5, 9.525, 9.55, 9.575, 9.6, 9.625, 9.65, 9.675, 9.7, 9.725, 9.75, 9.775, 9.8, 9.825, 9.85, 9.875, 9.9, 9.925, 9.95, 9.975, 10, 10.025, 10.05, 10.075, 10.0875, 10.1, 10.1125, 10.125, 10.1375, 10.15, 10.15625, 10.1625, 10.16875, 10.175, 10.18125, 10.1875, 10.19375, 10.2, 10.20625, 10.209375, 10.2125, 10.215625, 10.21875, 10.221875, 10.225, 10.228125, 10.23125, 10.234375, 10.2375, 10.240625, 10.24375, 10.246875, 10.2484375, 10.25, 10.2515625, 10.253125, 10.2546875, 10.25625, 10.2578125, 10.259375, 10.2609375, 10.2625, 10.2640625, 10.265625, 10.2671875, 10.26875, 10.2703125, 10.271875, 10.2734375, 10.275, 10.2765625, 10.27734375, 10.278125, 10.27890625, 10.2796875, 10.28046875, 10.28125, 10.28203125, 10.2828125, 10.28359375, 10.284375, 10.2859375, 10.2875, 10.2890625, 10.290625, 10.2921875, 10.29375, 10.2953125, 10.296875, 10.2984375, 10.3, 10.303125, 10.30625, 10.309375, 10.3125, 10.3140625, 10.315625, 10.3171875, 10.31875, 10.3203125, 10.321875, 10.3234375, 10.325, 10.3265625, 10.328125, 10.32890625, 10.3296875, 10.33046875, 10.33125, 10.33203125, 10.3328125, 10.33359375, 10.334375, 10.33515625, 10.3359375, 10.33671875, 10.3375, 10.33828125, 10.3390625, 10.33984375, 10.340625, 10.34140625, 10.3421875, 10.34296875, 10.34375, 10.34453125, 10.3453125, 10.34609375, 10.346875, 10.34765625, 10.3484375, 10.34921875, 10.35, 10.35078125, 10.3515625, 10.35234375, 10.353125, 10.35390625, 10.3546875, 10.35546875, 10.35625, 10.35703125, 10.3578125, 10.35859375, 10.359375, 10.36015625, 10.3609375, 10.36171875, 10.3625, 10.36328125, 10.3640625, 10.36484375, 10.365625, 10.36640625, 10.3671875, 10.36796875, 10.36875, 10.36953125, 10.3703125, 10.37109375, 10.371875, 10.37265625, 10.3734375, 10.375, 10.3765625, 10.378125, 10.3796875, 10.38125, 10.3828125, 10.384375, 10.3859375, 10.3875, 10.3890625, 10.390625, 10.39375, 10.396875, 10.4, 10.4015625, 10.403125, 10.4046875, 10.40625, 10.4078125, 10.409375, 10.4109375, 10.4125, 10.4140625, 10.415625, 10.4171875, 10.41875, 10.41953125, 10.4203125, 10.42109375, 10.421875, 10.4234375, 10.425, 10.4265625, 10.428125, 10.4296875, 10.43125, 10.4328125, 10.434375, 10.4359375, 10.4375, 10.4390625, 10.440625, 10.4421875, 10.44375, 10.4453125, 10.446875, 10.4484375, 10.45, 10.4515625, 10.453125, 10.4546875, 10.45625, 10.4578125, 10.459375, 10.4609375, 10.4625, 10.465625, 10.46875, 10.471875, 10.475, 10.478125, 10.48125, 10.484375, 10.4875, 10.490625, 10.49375, 10.496875, 10.5, 10.50625, 10.5125, 10.51875, 10.525, 10.53125, 10.5375, 10.55, 10.5625, 10.575, 10.6, 10.625, 10.65, 10.675, 10.7, 10.725, 10.75, 10.775, 10.8, 10.825, 10.85, 10.875, 10.9, 10.925, 10.95, 10.975, 11, 11.025, 11.05, 11.075, 11.1, 11.125, 11.15, 11.175, 11.2, 11.225, 11.25, 11.275, 11.3, 11.325, 11.35, 11.375, 11.4, 11.425, 11.45, 11.475, 11.5, 11.525, 11.55, 11.575, 11.6, 11.625, 11.65, 11.675, 11.7, 11.725, 11.75, 11.775, 11.8, 11.825, 11.85, 11.875, 11.9, 11.925, 11.95, 11.975, 12, 12.025, 12.05, 12.075, 12.1, 12.1, 12.100025],
      "fY" : [0, 61.180647906415, 63.2774854725448, 65.4783191655243, 67.7899483086681, 70.2197273599921, 72.775620545287, 75.4662628127746, 78.3010279536422, 81.2901048610724, 84.4445830506562, 87.776548741464, 91.2991930046579, 95.0269337314665, 98.9755534621547, 103.162355461457, 107.606340835036, 112.328409969762, 117.351592165043, 122.701308024263, 128.405670021039, 134.495827677361, 141.006365031152, 147.9757595814, 155.446913745752, 163.467772132037, 172.092040718745, 181.380027497331, 191.399628428762, 202.227487937981, 213.950369913097, 226.666783685148, 240.488920259385, 255.544967841752, 271.981893379764, 289.968799662269, 309.700997190466, 331.404968859444, 355.344456671296, 381.827967685105, 411.21808744249, 443.943112048696, 480.511677631838, 521.531296432888, 567.732029240175, 619.996974247928, 679.401892780571, 747.267214301434, 825.227008529345, 915.321504428719, 1020.12273154036, 1142.90744149545, 1287.89860761009, 1460.608152415, 1668.33200510944, 1920.87932424851, 2231.67031069985, 2619.42977480094, 3110.87277611856, 3745.09918847758, 4581.04843108054, 5101.56521247981, 5710.68565037649, 6429.04074122468, 7283.5025006159, 8309.55841063732, 9554.79774477887, 10279.0279762029, 11084.1412332644, 11982.2725654186, 12987.876183068, 14118.2709810491, 15394.3402900244, 16841.4373660794, 18490.5681927177, 20379.9522588371, 21429.1539261286, 22557.1047448397, 23771.6567143468, 25081.6473850186, 26497.0502137935, 28029.1521238917, 29690.7640014505, 31496.4712496107, 33462.9332900584, 35609.2431715162, 37957.3613734459, 40532.6416973965, 43364.4721134221, 44887.0701348838, 46487.0599820141, 48169.6292109355, 49940.3997693464, 51805.4718593329, 53771.4730097614, 55845.6130726973, 58035.7459699283, 60350.4391467789, 62799.0518450145, 65391.8234894584, 68139.9736994654, 71055.8156938901, 74152.8851650758, 77446.0870643504, 80951.8631816898, 84688.3839318993, 88675.7683993015, 92936.3374678501, 95176.7145097688, 97494.9058062797, 99894.4582326041, 102379.119628401, 104952.852458274, 107619.84855879, 110384.545071232, 113251.641669582, 116226.119204703, 119313.259898519, 125795.011550396, 132490.219643303, 139366.386881349, 146415.171999309, 153627.139161376, 160991.751235612, 168497.369821031, 176131.262359677, 183879.616618177, 191727.562770388, 207657.650522089, 223782.747226513, 239949.885354529, 255993.992139506, 263915.633076241, 271740.44359452, 279445.592203197, 287008.043118509, 294404.667879159, 301612.36064263, 308608.156381692, 315369.35115364, 321873.623575808, 328099.156609244, 331100.745784015, 334024.75872963, 336868.663870631, 339629.983550388, 342306.297618566, 344895.246957856, 347394.53694273, 349801.940823143, 352115.303026227, 354332.542369145, 356451.655176361, 358470.718294863, 360387.892000946, 362201.422792407, 363909.646060242, 365510.988634154, 367003.971196408, 368387.210558853, 369659.421798196, 370819.420244948, 371866.123321701, 372798.552226749, 373615.833459391, 374317.200183592, 374901.993427031, 375369.663112873, 375719.768922057, 375951.980984163, 376066.080395366, 376061.959562334, 375939.622371303, 375699.184181974, 375340.871646229, 374865.02235207, 374272.084293583, 373562.615168054, 372737.281501811, 371796.857606705, 370742.224369509, 369574.367876889, 368294.377878944, 366903.446094684, 365402.864363124, 363794.022644001, 362078.406872447, 360257.596672275, 358333.262932781, 356307.165254268, 354181.149267741, 351957.143834541, 349637.158131798, 347223.278629892, 344717.665968311, 342122.551736386, 339440.235165637, 336673.079740623, 333823.509735219, 330894.006681426, 324805.392245626, 318428.096109463, 311783.659355855, 304894.18390662, 297782.210908153, 290470.598999335, 282982.403371268, 275340.756501124, 267568.751406765, 259689.328225376, 251725.164869638, 235631.396159357, 219459.790215298, 203372.413931569, 195407.539216594, 187518.624186951, 179722.032071948, 172033.114937585, 164466.180169964, 157034.464793959, 149750.117481451, 142624.188043679, 135666.624147132, 128886.274942256, 122290.901249553, 115901.601734606, 112822.460809781, 109825.281895975, 106907.879060237, 104068.124781421, 98613.3345276187, 93445.0008137854, 88548.0520847163, 83908.2112493942, 79511.9537238696, 75346.4676940705, 71399.616481026, 67659.9028968648, 64116.4354862241, 60758.8965531268, 57577.5118786379, 54563.0220398548, 51706.6552452744, 49000.1016062703, 46435.4887686455, 44005.3588321591, 41702.6464898516, 39520.6583226318, 37453.0531878752, 35493.8236441775, 33637.2783574222, 31878.0254361525, 30210.9566471887, 28631.2324647883, 27134.2679093126, 25715.7191336369, 23097.6236338377, 20746.5515180365, 18635.2200199575, 16739.1389242878, 15036.3242242383, 13507.0411921865, 12133.5738367463, 10900.0180315904, 9792.09588115567, 8796.98913923375, 7903.18972146556, 7100.3655545259, 5731.4847391455, 4626.93413728294, 3735.59001548184, 3016.23219837507, 2435.6225206774, 1966.95670202877, 1283.16685212455, 837.393331190383, 546.680557725615, 233.245950620609, 99.6603585200603, 42.6438589900899, 18.273181005272, 7.84139464411823, 3.3697049029577, 1.45013269920146, 0.624940779390687, 0.269701376596273, 0.116557060817717, 0.0504432539908285, 0.0218612328761064, 0.00948748786772383, 0.00412316609853554, 0.00179436768055902, 7.81971751462555e-4, 3.41246123250105e-4, 1.49121220750816e-4, 6.52535694942211e-5, 2.85930340837348e-5, 1.25460037213634e-5, 5.51236351022204e-6, 2.42524505968955e-6, 1.06845647372291e-6, 4.71345713317452e-7, 2.0821015750467e-7, 9.20962613240011e-8, 4.07903983074826e-8, 1.80903879814557e-8, 8.03359521745136e-9, 3.57225364446714e-9, 1.59053440073146e-9, 7.09104837889899e-10, 3.16550212134702e-10, 1.41493905060928e-10, 6.33277434611394e-11, 2.83798210216329e-11, 1.27345282272066e-11, 5.72152575033972e-12, 2.57391896189355e-12, 1.15939155827842e-12, 5.22896692895097e-13, 2.36129586124944e-13, 1.06765743188022e-13, 4.83346668272057e-14, 2.19093296107347e-14, 9.94354612255673e-15, 4.51849320591598e-15, 2.0558168165119e-15, 9.36508976376093e-16, 4.27144227867199e-16, 1.95061038805384e-16, 8.91863212012685e-17, 4.08278054032504e-17, 1.87129492328115e-17, 8.58727195275732e-18, 3.94542083134238e-18, 1.81490944421981e-18, 8.35869499928193e-19, 3.85427123953971e-19, 1.77936376755851e-19, 1.77936376755851e-19, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "manca_Y2_Norm[mY]_Comp[cb2_PIjwjb]",
        "fTitle" : "Projection of manca(Y2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 342,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 340,
          "fXmin" : 8.24997,
          "fXmax" : 12.45003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 413672.688434903,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 413672.688434903,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of manca(Y2)",
      "_ymin" : 0,
      "_ymax" : 376066.080395366,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "manca_Y2_Norm[mY]_Comp[pol]",
      "fTitle" : "Projection of manca(Y2)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 146,
      "fX" : [8.574975, 8.575, 8.6, 8.625, 8.65, 8.675, 8.7, 8.725, 8.75, 8.775, 8.8, 8.825, 8.85, 8.875, 8.9, 8.925, 8.95, 8.975, 9, 9.025, 9.05, 9.075, 9.1, 9.125, 9.15, 9.175, 9.2, 9.225, 9.25, 9.275, 9.3, 9.325, 9.35, 9.375, 9.4, 9.425, 9.45, 9.475, 9.5, 9.525, 9.55, 9.575, 9.6, 9.625, 9.65, 9.675, 9.7, 9.725, 9.75, 9.775, 9.8, 9.825, 9.85, 9.875, 9.9, 9.925, 9.95, 9.975, 10, 10.025, 10.05, 10.075, 10.1, 10.125, 10.15, 10.175, 10.2, 10.225, 10.25, 10.275, 10.3, 10.325, 10.35, 10.375, 10.4, 10.425, 10.45, 10.475, 10.5, 10.525, 10.55, 10.575, 10.6, 10.625, 10.65, 10.675, 10.7, 10.725, 10.75, 10.775, 10.8, 10.825, 10.85, 10.875, 10.9, 10.925, 10.95, 10.975, 11, 11.025, 11.05, 11.075, 11.1, 11.125, 11.15, 11.175, 11.2, 11.225, 11.25, 11.275, 11.3, 11.325, 11.35, 11.375, 11.4, 11.425, 11.45, 11.475, 11.5, 11.525, 11.55, 11.575, 11.6, 11.625, 11.65, 11.675, 11.7, 11.725, 11.75, 11.775, 11.8, 11.825, 11.85, 11.875, 11.9, 11.925, 11.95, 11.975, 12, 12.025, 12.05, 12.075, 12.1, 12.1, 12.125, 12.125025],
      "fY" : [0, 348075.013699922, 348075.013699922, 345164.84872675, 342259.361993279, 339358.732835293, 336463.140588577, 333572.764588916, 330687.784172096, 327808.378673901, 324934.727430118, 322067.00977653, 319205.405048923, 316350.092583082, 313501.251714792, 310659.061779839, 307823.702114008, 304995.352053083, 302174.19093285, 299360.398089094, 296554.1528576, 293755.634574153, 290965.022574538, 288182.496194541, 285408.234769946, 282642.417636539, 279885.224130105, 277136.833586429, 274397.425341296, 271667.178730491, 268946.2730898, 266234.887755007, 263533.202061897, 260841.395346257, 258159.64694387, 255488.136190523, 252827.042421999, 250176.544974085, 247536.823182565, 244908.056383224, 242290.423911848, 239684.105104222, 237089.279296131, 234506.12582336, 231934.824021694, 229375.553226919, 226828.492774819, 224293.822001179, 221771.720241786, 219262.366832422, 216765.941108875, 214282.622406929, 211812.59006237, 209356.023410981, 206913.101788549, 204484.004530859, 202068.910973695, 199668.000452844, 197281.452304089, 194909.445863216, 192552.160466011, 190209.775448258, 187882.470145742, 185570.42389425, 183273.816029564, 180992.825887472, 178727.632803758, 176478.416114207, 174245.355154605, 172028.629260735, 169828.417768385, 167644.900013338, 165478.25533138, 163328.663058295, 161196.30252987, 159081.353081889, 156983.994050138, 154904.4047704, 152842.764578463, 150799.25281011, 148774.048801127, 146767.331887299, 144779.281404411, 142810.076688249, 140859.897074596, 138928.921899239, 137017.330497963, 135125.302206553, 133253.016360794, 131400.65229647, 129568.389349368, 127756.406855272, 125964.884149967, 124194.000569239, 122443.935448873, 120714.868124653, 119006.977932366, 117320.444207795, 115655.446286727, 114012.163504946, 112390.775198237, 110791.460702386, 109214.399353178, 107659.770486397, 106127.75343783, 104618.527543261, 103132.272138475, 101669.166559257, 100229.390141393, 98813.1222206669, 97420.542132865, 96051.8292137721, 94707.1627991731, 93386.7222248533, 92090.6868265977, 90819.2359401915, 89572.54890142, 88350.805046068, 87154.1837099209, 85982.8642287636, 84837.0259383814, 83716.8481745595, 82622.5102730829, 81554.1915697366, 80512.071400306, 79496.329100576, 78507.144006332, 77544.6954533588, 76609.1627774418, 75700.725314366, 74819.5623999165, 73965.8533698786, 73139.7775600372, 72341.5143061776, 71571.2429440849, 70829.1428095442, 70115.3932383406, 69430.1735662593, 68773.6631290854, 68146.041262604, 67547.4873026002, 66978.1805848593, 66438.3004456914, 66438.3004456914, 66438.3004456914, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "manca_Y2_Norm[mY]_Comp[pol]",
        "fTitle" : "Projection of manca(Y2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 148,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 146,
          "fXmin" : 8.21997,
          "fXmax" : 12.48003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 382882.515069914,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 382882.515069914,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of manca(Y2)",
      "_ymin" : 0,
      "_ymax" : 348075.013699922,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "manca_Y2_Norm[mY]",
      "fTitle" : "Projection of manca(Y2)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 467,
      "fX" : [8.574975, 8.575, 8.6, 8.625, 8.65, 8.675, 8.7, 8.725, 8.75, 8.775, 8.8, 8.825, 8.85, 8.875, 8.9, 8.925, 8.95, 8.975, 9, 9.025, 9.05, 9.075, 9.1, 9.125, 9.15, 9.175, 9.2, 9.2125, 9.225, 9.2375, 9.25, 9.2625, 9.275, 9.28125, 9.2875, 9.29375, 9.3, 9.30625, 9.3125, 9.31875, 9.321875, 9.325, 9.328125, 9.33125, 9.334375, 9.3375, 9.340625, 9.34375, 9.346875, 9.35, 9.353125, 9.35625, 9.359375, 9.3609375, 9.3625, 9.3640625, 9.365625, 9.3671875, 9.36875, 9.3703125, 9.371875, 9.3734375, 9.375, 9.3765625, 9.378125, 9.3796875, 9.38125, 9.3828125, 9.384375, 9.3859375, 9.3875, 9.38828125, 9.3890625, 9.38984375, 9.390625, 9.39140625, 9.3921875, 9.39296875, 9.39375, 9.39453125, 9.3953125, 9.39609375, 9.396875, 9.3984375, 9.4, 9.4015625, 9.403125, 9.4046875, 9.40625, 9.4078125, 9.409375, 9.4109375, 9.4125, 9.415625, 9.41875, 9.421875, 9.4234375, 9.425, 9.4265625, 9.428125, 9.4296875, 9.43125, 9.4328125, 9.43359375, 9.434375, 9.43515625, 9.4359375, 9.43671875, 9.4375, 9.43828125, 9.4390625, 9.43984375, 9.440625, 9.44140625, 9.4421875, 9.44296875, 9.44375, 9.44453125, 9.4453125, 9.44609375, 9.446875, 9.44765625, 9.4484375, 9.44921875, 9.45, 9.45078125, 9.4515625, 9.45234375, 9.453125, 9.45390625, 9.4546875, 9.45546875, 9.45625, 9.45703125, 9.4578125, 9.45859375, 9.459375, 9.46015625, 9.4609375, 9.46171875, 9.4625, 9.46328125, 9.4640625, 9.46484375, 9.465625, 9.46640625, 9.4671875, 9.46796875, 9.46875, 9.46953125, 9.4703125, 9.47109375, 9.471875, 9.47265625, 9.4734375, 9.47421875, 9.475, 9.47578125, 9.4765625, 9.47734375, 9.478125, 9.47890625, 9.4796875, 9.48046875, 9.48125, 9.4828125, 9.484375, 9.4859375, 9.4875, 9.4890625, 9.490625, 9.4921875, 9.49375, 9.5, 9.503125, 9.5046875, 9.50625, 9.5078125, 9.509375, 9.5109375, 9.5125, 9.5140625, 9.515625, 9.5171875, 9.51875, 9.51953125, 9.5203125, 9.52109375, 9.521875, 9.52265625, 9.5234375, 9.52421875, 9.525, 9.5265625, 9.528125, 9.5296875, 9.53125, 9.5328125, 9.534375, 9.5359375, 9.5375, 9.5390625, 9.540625, 9.5421875, 9.54375, 9.5453125, 9.546875, 9.5484375, 9.55, 9.5515625, 9.553125, 9.5546875, 9.55625, 9.5578125, 9.559375, 9.5609375, 9.5625, 9.565625, 9.56875, 9.571875, 9.575, 9.578125, 9.58125, 9.584375, 9.5875, 9.590625, 9.59375, 9.596875, 9.6, 9.60625, 9.6125, 9.61875, 9.625, 9.63125, 9.6375, 9.65, 9.6625, 9.675, 9.7, 9.725, 9.75, 9.775, 9.8, 9.825, 9.8375, 9.85, 9.8625, 9.875, 9.88125, 9.8875, 9.89375, 9.9, 9.90625, 9.9125, 9.91875, 9.921875, 9.925, 9.928125, 9.93125, 9.934375, 9.9375, 9.940625, 9.94375, 9.946875, 9.9484375, 9.95, 9.9515625, 9.953125, 9.9546875, 9.95625, 9.959375, 9.9625, 9.965625, 9.96875, 9.975, 9.98125, 9.984375, 9.9875, 9.990625, 9.99375, 9.996875, 9.9984375, 10, 10.0015625, 10.003125, 10.0046875, 10.00625, 10.0078125, 10.009375, 10.0109375, 10.0125, 10.0140625, 10.015625, 10.0171875, 10.01875, 10.0203125, 10.021875, 10.0234375, 10.025, 10.0265625, 10.028125, 10.0296875, 10.03125, 10.0328125, 10.034375, 10.0359375, 10.0375, 10.0390625, 10.040625, 10.04375, 10.046875, 10.05, 10.075, 10.078125, 10.08125, 10.084375, 10.0859375, 10.0875, 10.090625, 10.09375, 10.096875, 10.1, 10.103125, 10.10625, 10.109375, 10.1125, 10.115625, 10.11875, 10.121875, 10.125, 10.13125, 10.1375, 10.14375, 10.15, 10.15625, 10.1625, 10.16875, 10.175, 10.1875, 10.2, 10.2125, 10.225, 10.23125, 10.2375, 10.24375, 10.25, 10.25625, 10.2625, 10.26875, 10.271875, 10.275, 10.278125, 10.28125, 10.284375, 10.2875, 10.29375, 10.3, 10.3125, 10.31875, 10.321875, 10.325, 10.328125, 10.33125, 10.334375, 10.3375, 10.340625, 10.34375, 10.346875, 10.35, 10.353125, 10.35625, 10.359375, 10.3625, 10.365625, 10.36875, 10.371875, 10.375, 10.378125, 10.38125, 10.3875, 10.4, 10.40625, 10.4125, 10.415625, 10.41875, 10.421875, 10.425, 10.428125, 10.43125, 10.434375, 10.4375, 10.44375, 10.45, 10.45625, 10.4625, 10.46875, 10.475, 10.4875, 10.5, 10.5125, 10.525, 10.55, 10.575, 10.6, 10.625, 10.65, 10.675, 10.7, 10.725, 10.75, 10.775, 10.8, 10.825, 10.85, 10.875, 10.9, 10.925, 10.95, 10.975, 11, 11.025, 11.05, 11.075, 11.1, 11.125, 11.15, 11.175, 11.2, 11.225, 11.25, 11.275, 11.3, 11.325, 11.35, 11.375, 11.4, 11.425, 11.45, 11.475, 11.5, 11.525, 11.55, 11.575, 11.6, 11.625, 11.65, 11.675, 11.7, 11.725, 11.75, 11.775, 11.8, 11.825, 11.85, 11.875, 11.9, 11.925, 11.95, 11.975, 12, 12.025, 12.05, 12.075, 12.1, 12.1, 12.125, 12.125025],
      "fY" : [0, 350645.765549463, 350645.765549463, 347912.001308703, 345201.045334037, 342515.603153028, 339858.830681712, 337234.433216418, 334646.790571581, 332101.116511297, 329603.663577446, 327161.988607066, 324785.300245631, 322484.918510255, 320274.889362613, 318172.816587394, 316201.002729336, 314388.036538324, 312771.036675254, 311398.878337885, 310336.923051418, 309674.100994316, 309533.771460906, 310090.82963309, 311599.485403746, 314439.973958374, 319200.339561397, 322575.645084762, 326826.575435828, 332174.529037492, 338914.238545251, 347444.505088423, 358314.888926554, 364857.706273519, 372298.477550806, 380787.803282669, 390508.626490129, 401684.821604865, 414592.538363803, 429575.35023681, 437975.615422715, 447064.725977208, 456914.936044134, 467608.055538055, 479236.988241973, 491907.563917291, 505740.729977037, 520875.185086733, 537470.558778665, 555711.269411676, 575811.229793132, 598019.618557886, 622628.000226206, 635937.024653526, 649979.163718479, 664807.07968928, 680478.166475524, 697055.06287603, 714606.231388841, 733206.612265857, 752938.364125294, 773891.704374173, 796165.865007374, 819870.182120798, 845125.340802137, 872064.80107115, 900836.435386826, 931604.414116677, 964551.382522907, 999880.981569726, 1037820.77559506, 1057847.97916443, 1078625.66312565, 1100190.61446102, 1122581.86349382, 1145840.84814623, 1170011.5922812, 1195140.8995165, 1221278.56405439, 1248477.60024438, 1276794.49279304, 1306289.4697568, 1337003.69781677, 1400372.68354804, 1465671.06233624, 1532806.81982601, 1601674.20602271, 1672153.62337248, 1744111.61570016, 1817400.96357273, 1891860.89080054, 1967317.38583449, 2043583.64076597, 2197737.68545598, 2352596.82470399, 2506278.13682131, 2582054.18392758, 2656776.43310682, 2730181.84428704, 2802005.15259382, 2871980.42136785, 2939842.64668666, 3005329.40019891, 3037101.08044061, 3068182.49629525, 3098542.31265107, 3128149.66900735, 3156974.2313453, 3184986.24355436, 3212156.57829203, 3238456.78715608, 3263859.15004853, 3288336.72361248, 3311863.3886229, 3334413.89621511, 3355963.91283673, 3376490.06381129, 3395969.97540406, 3414382.31528475, 3431706.83128442, 3447924.38834792, 3463017.00358788, 3476967.87935021, 3489761.43420589, 3501383.33178935, 3511820.50740854, 3521061.19235741, 3529094.9358677, 3535912.62464272, 3541506.49992192, 3545870.17203147, 3548998.63238281, 3550888.26288755, 3551536.84276387, 3550943.55271668, 3549108.97648041, 3546035.09972028, 3541725.30629515, 3536184.37189164, 3529418.45504636, 3521435.08557986, 3512243.15047262, 3501852.87722031, 3490275.81471195, 3477524.81168088, 3463613.99278484, 3448558.73237767, 3432375.62604076, 3415082.45994776, 3396698.17814196, 3377242.84781062, 3356737.62264532, 3335204.70438168, 3312667.30261647, 3289149.59300407, 3264676.67393723, 3239274.52182076, 3212969.94504993, 3185790.53680692, 3157764.62679174, 3128921.23200595, 3099290.00670775, 3068901.19165939, 3037785.56278795, 3005974.37938059, 2940392.48979129, 2872413.27812399, 2802298.88318762, 2730314.15880925, 2656725.02840656, 2581796.87672543, 2505792.99200664, 2428973.070939, 2118524.11243477, 1964667.91565587, 1888830.14508864, 1813973.80565399, 1740274.00633402, 1667892.653126, 1596978.11784688, 1527665.02210367, 1460074.13275533, 1394312.36423051, 1330472.88220195, 1268720.92132889, 1239008.64313114, 1210158.86243033, 1182146.43563509, 1154946.95362428, 1128536.72025129, 1102892.73147917, 1077992.65512708, 1053814.81121051, 1007542.24778973, 963913.933965776, 922778.033062841, 883991.444542544, 847419.30043265, 812934.49083769, 780417.21684826, 749754.569263935, 720840.131637186, 693573.606230723, 667860.461563849, 643611.600299471, 620743.046294944, 599175.64970992, 578834.809126541, 559650.209699239, 541555.576407419, 524488.441538756, 508389.9255801, 493204.530742407, 478879.946389027, 465366.8656803, 452618.812786606, 440591.980059458, 418539.173583973, 398905.734736217, 381422.698164966, 365851.07675072, 351978.515147801, 339616.317576095, 328596.807936427, 318770.985028941, 310006.439829635, 302185.505487246, 295203.613992965, 288967.836395959, 278413.466520571, 269965.959795968, 263185.816217269, 257725.894174053, 253312.009819493, 249727.62165887, 244399.376425254, 240761.64814105, 238205.261147271, 234973.640991736, 233135.910867239, 232174.090285088, 232039.040303466, 232968.199244031, 235506.390049326, 237679.324830152, 240716.93231524, 244925.194278576, 250757.038794294, 254484.781201719, 258903.839007509, 264164.666792637, 270460.238755008, 278041.104968666, 287236.983116339, 298488.309297257, 305063.809636143, 312393.313337512, 320587.994806461, 329779.914622547, 340126.846649906, 351818.445154579, 365084.191064724, 380203.724213805, 397520.410013675, 407131.725419045, 417459.341808489, 428573.121620935, 440551.502883375, 453482.7780427, 467388.282513722, 496639.512508399, 527445.503428997, 559620.441760873, 592936.346289852, 661874.991963764, 731660.186039127, 765919.482614371, 799205.442158334, 831090.408682861, 861145.730518613, 888951.12052421, 901883.402397847, 914104.262474849, 925567.786809623, 936230.360449822, 946050.940580593, 954991.316537569, 963016.354387052, 970094.223885394, 976196.60576759, 981298.877477233, 985380.275634397, 988424.033742001, 990417.493853409, 991352.191161267, 991223.910717275, 990032.715751839, 987782.947328099, 984483.195333686, 980146.2410823, 974788.972062662, 968432.269631424, 961100.870696129, 952823.204671103, 943631.207210946, 933560.112430007, 922648.22549991, 910936.677678736, 898469.165963187, 871452.216320065, 841987.629878125, 810488.318451427, 534962.135625463, 503032.344118407, 472575.714256248, 443757.37627142, 430180.333207445, 417336.62226337, 393692.465834292, 372532.39260752, 353594.903927359, 336646.231195628, 321477.39956234, 307901.603820384, 295751.863317976, 284878.926243741, 275149.396802599, 266444.061627198, 258656.394294511, 251691.219074068, 239897.359568081, 230485.800685211, 222997.178828036, 217066.301351869, 212403.719991545, 208781.096830602, 206019.627063207, 203980.939039434, 201679.820902792, 201350.650966203, 202816.150717239, 206217.901469378, 208787.259188956, 212070.054193197, 216218.178899161, 221441.384232028, 228030.11695755, 236390.713443578, 247100.784473883, 253585.180513228, 260998.734722999, 269511.337706413, 279333.191601997, 290726.627458467, 303606.427659222, 331521.05058073, 361678.366421906, 424807.516270962, 455260.683398218, 469586.140884582, 483065.217582192, 495517.984749428, 506772.585632775, 516669.072415596, 525063.084242036, 531829.248377123, 536864.192585796, 540089.06755294, 541451.493263611, 540926.86212795, 538518.953478705, 534259.837939303, 528209.074995129, 520452.231785446, 511098.774561714, 500279.405392139, 488142.934619315, 474852.793557601, 460583.301419418, 429834.811064143, 364572.431108005, 332702.028977724, 302763.232248373, 288760.838639571, 275511.984286792, 263414.623257927, 252527.910265026, 242727.824952109, 233903.077371229, 225953.798914765, 218790.368098051, 206507.587819334, 196505.305447257, 188340.974994389, 181658.109401158, 176169.518709505, 171643.818146042, 164771.525878254, 159943.245642672, 156445.740548865, 153815.533696214, 150057.23620584, 147314.021133773, 145012.531033689, 142909.738606539, 140902.541595908, 138947.195361896, 137025.172012554, 135128.671962612, 133254.466515342, 131401.277246595, 129568.659054747, 127756.52341405, 125964.934593959, 124194.022430789, 122443.944936497, 120714.872247878, 119006.979726759, 117320.444989778, 115655.446627978, 114012.163654069, 112390.775263492, 110791.46073098, 109214.399365724, 107659.77049191, 106127.753440255, 104618.527544329, 103132.272138946, 101669.166559465, 100229.390141485, 98813.1222207077, 97420.5421328831, 96051.8292137801, 94707.1627991767, 93386.7222248548, 92090.6868265984, 90819.2359401918, 89572.5489014201, 88350.8050460681, 87154.1837099209, 85982.8642287636, 84837.0259383814, 83716.8481745595, 82622.5102730829, 81554.1915697366, 80512.071400306, 79496.329100576, 78507.144006332, 77544.6954533588, 76609.1627774418, 75700.725314366, 74819.5623999165, 73965.8533698786, 73139.7775600372, 72341.5143061776, 71571.2429440849, 70829.1428095442, 70115.3932383406, 69430.1735662593, 68773.6631290854, 68146.041262604, 67547.4873026002, 66978.1805848593, 66438.3004456914, 66438.3004456914, 66438.3004456914, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "manca_Y2_Norm[mY]",
        "fTitle" : "Projection of manca(Y2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 469,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 467,
          "fXmin" : 8.21997,
          "fXmax" : 12.48003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3906690.52704025,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3906690.52704025,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of manca(Y2)",
      "_ymin" : 0,
      "_ymax" : 3551536.84276387,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_bhds_1000",
      "fTitle" : "Histogram of bhds_1000_plot__mY",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 140,
      "fX" : [8.6125, 8.6375, 8.6625, 8.6875, 8.7125, 8.7375, 8.7625, 8.7875, 8.8125, 8.8375, 8.8625, 8.8875, 8.9125, 8.9375, 8.9625, 8.9875, 9.0125, 9.0375, 9.0625, 9.0875, 9.1125, 9.1375, 9.1625, 9.1875, 9.2125, 9.2375, 9.2625, 9.2875, 9.3125, 9.3375, 9.3625, 9.3875, 9.4125, 9.4375, 9.4625, 9.4875, 9.5125, 9.5375, 9.5625, 9.5875, 9.6125, 9.6375, 9.6625, 9.6875, 9.7125, 9.7375, 9.7625, 9.7875, 9.8125, 9.8375, 9.8625, 9.8875, 9.9125, 9.9375, 9.9625, 9.9875, 10.0125, 10.0375, 10.0625, 10.0875, 10.1125, 10.1375, 10.1625, 10.1875, 10.2125, 10.2375, 10.2625, 10.2875, 10.3125, 10.3375, 10.3625, 10.3875, 10.4125, 10.4375, 10.4625, 10.4875, 10.5125, 10.5375, 10.5625, 10.5875, 10.6125, 10.6375, 10.6625, 10.6875, 10.7125, 10.7375, 10.7625, 10.7875, 10.8125, 10.8375, 10.8625, 10.8875, 10.9125, 10.9375, 10.9625, 10.9875, 11.0125, 11.0375, 11.0625, 11.0875, 11.1125, 11.1375, 11.1625, 11.1875, 11.2125, 11.2375, 11.2625, 11.2875, 11.3125, 11.3375, 11.3625, 11.3875, 11.4125, 11.4375, 11.4625, 11.4875, 11.5125, 11.5375, 11.5625, 11.5875, 11.6125, 11.6375, 11.6625, 11.6875, 11.7125, 11.7375, 11.7625, 11.7875, 11.8125, 11.8375, 11.8625, 11.8875, 11.9125, 11.9375, 11.9625, 11.9875, 12.0125, 12.0375, 12.0625, 12.0875],
      "fY" : [339895, 338260, 337287, 335521, 333074, 331647, 330455, 329384, 326868, 325857, 324072, 323632, 321014, 320268, 320313, 318996, 319017, 317457, 317416, 318073, 318232, 319250, 320678, 323191, 327545, 334343, 345617, 365018, 400805, 478507, 663338, 1108759, 2004967, 3134265, 3525820, 2707189, 1529585, 771705, 443509, 320628, 274148, 254414, 243886, 237786, 234520, 232317, 230417, 229453, 230977, 233926, 240126, 253958, 288463, 369053, 535328, 783951, 972036, 918247, 667873, 427884, 290372, 231608, 207015, 199785, 201030, 212209, 244098, 312410, 419838, 517922, 524318, 425669, 307917, 224553, 181811, 164166, 155077, 149460, 146176, 143648, 141667, 139677, 136971, 136058, 134713, 132283, 130202, 128242, 126890, 125485, 124243, 122549, 120664, 119254, 117432, 116017, 113346, 113591, 110633, 110348, 109292, 107236, 106135, 104535, 102750, 102010, 100401, 99420, 97875, 96934, 95363, 93900, 92028, 91562, 90197, 88836, 87639, 86622, 85305, 84257, 82876, 82757, 81380, 79991, 79080, 77589, 76431, 75323, 74554, 73749, 73126, 71795, 70595, 70084, 68939, 68650, 67355, 66745, 65571, 64447],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_bhds_1000",
        "fTitle" : "Histogram of bhds_1000_plot__mY",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 142,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 140,
          "fXmin" : 8.25,
          "fXmax" : 12.45,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 57774.2718336471,
          "fXmax" : 3874048.67490456,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3874048.67490456,
        "fMinimum" : 57774.2718336471,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "fEXlow" : [0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125],
      "fEXhigh" : [0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125, 0.0125],
      "fEYlow" : [582.505360181211, 581.101452886767, 580.264367019874, 578.741961532505, 576.625852825877, 575.388227002404, 574.35237235314, 573.420072832436, 571.223928133142, 570.339075396885, 568.773440448451, 568.386851667368, 566.081194534374, 565.422477023152, 565.462233722385, 564.297530093754, 564.316120520642, 562.933447711461, 562.897062470147, 563.479831199686, 563.620776075462, 564.522344690922, 565.784601591819, 567.999120491848, 571.81569085602, 577.724221215292, 587.392209507816, 603.667402298423, 632.591817985347, 691.2421846324, 813.9557999057, 1052.47637675307, 1415.46866137628, 1769.88562183501, 1877.21676511643, 1644.85383732477, 1236.26402357128, 877.967557739001, 665.464901477564, 565.740452458151, 523.091682516038, 503.894934550306, 493.348407914804, 487.1333151047, 483.772908595973, 481.492997874448, 479.517968413682, 478.512786885694, 480.100925925042, 483.159229209996, 489.526784982212, 503.442705076683, 536.587748882826, 606.997530859197, 731.161294589285, 884.910215662792, 985.418987544137, 957.752184970072, 816.735125285224, 653.628618851071, 538.361995319778, 480.756948001799, 454.489285588119, 446.473433214996, 447.86397045257, 460.16175226515, 493.563002055394, 558.436713769974, 647.449264989176, 719.168152692611, 723.598232286226, 651.933329927269, 554.402919437271, 473.370499187266, 425.893304356432, 404.674345189822, 393.298489077861, 386.100892394199, 381.830027593969, 378.509564523119, 375.887101266766, 373.234196990321, 369.596271259245, 368.360746081773, 366.533036660199, 363.207643582049, 360.33548883113, 357.609271033303, 355.716577379542, 353.738973011161, 351.981559801367, 349.570350072667, 346.867600676866, 344.832086548588, 342.1838922389, 340.1130502491, 336.169348174139, 336.533010252708, 332.115769319498, 331.687070789936, 330.093783970602, 326.969464225287, 325.284054244519, 322.819114807644, 320.046798455383, 318.890435047768, 316.361562831473, 314.809768323146, 312.350203771712, 310.84265689108, 308.309407240129, 305.931476842699, 302.861582933634, 302.09254782628, 299.828570069512, 297.554105826435, 295.539271043555, 293.816581252235, 291.570625020729, 289.77099407278, 287.382354443616, 287.175598548085, 284.772238396938, 282.327244090804, 280.71210855864, 278.048469749876, 275.962022708365, 273.950815265693, 272.546241504984, 271.068131414562, 269.918656900743, 267.446356571614, 265.197666530963, 264.234300762109, 262.062849618902, 261.511927209431, 259.028900124817, 257.851020899863, 255.568838400926, 253.364629281037],
      "fEYhigh" : [583.505360181211, 582.101452886767, 581.264367019874, 579.741961532505, 577.625852825877, 576.388227002404, 575.35237235314, 574.420072832436, 572.223928133142, 571.339075396885, 569.773440448451, 569.386851667368, 567.081194534374, 566.422477023152, 566.462233722385, 565.297530093754, 565.316120520642, 563.933447711461, 563.897062470147, 564.479831199686, 564.620776075462, 565.522344690922, 566.784601591819, 568.999120491848, 572.81569085602, 578.724221215292, 588.392209507816, 604.667402298423, 633.591817985347, 692.2421846324, 814.9557999057, 1053.47637675307, 1416.46866137628, 1770.88562183501, 1878.21676511643, 1645.85383732477, 1237.26402357128, 878.967557739001, 666.464901477564, 566.740452458151, 524.091682516038, 504.894934550306, 494.348407914804, 488.1333151047, 484.772908595973, 482.492997874448, 480.517968413682, 479.512786885694, 481.100925925042, 484.159229209996, 490.526784982212, 504.442705076683, 537.587748882826, 607.997530859197, 732.161294589285, 885.910215662792, 986.418987544137, 958.752184970072, 817.735125285224, 654.628618851071, 539.361995319778, 481.756948001799, 455.489285588119, 447.473433214996, 448.86397045257, 461.16175226515, 494.563002055394, 559.436713769974, 648.449264989176, 720.168152692611, 724.598232286167, 652.933329927269, 555.402919437271, 474.370499187266, 426.893304356432, 405.674345189822, 394.298489077861, 387.100892394199, 382.830027593969, 379.509564523119, 376.887101266766, 374.234196990321, 370.596271259245, 369.360746081773, 367.533036660199, 364.207643582049, 361.33548883113, 358.609271033303, 356.716577379542, 354.738973011161, 352.981559801367, 350.570350072667, 347.867600676866, 345.832086548588, 343.1838922389, 341.1130502491, 337.169348174139, 337.533010252708, 333.115769319498, 332.687070789936, 331.093783970602, 327.969464225287, 326.284054244519, 323.819114807644, 321.046798455383, 319.890435047768, 317.361562831473, 315.809768323146, 313.350203771712, 311.84265689108, 309.309407240129, 306.931476842699, 303.861582933634, 303.09254782628, 300.828570069512, 298.554105826435, 296.539271043555, 294.816581252235, 292.570625020729, 290.77099407278, 288.382354443616, 288.175598548085, 285.772238396938, 283.327244090804, 281.71210855864, 279.048469749876, 276.962022708365, 274.950815265693, 273.546241504984, 272.068131414562, 270.918656900743, 268.446356571614, 266.197666530963, 265.234300762109, 263.062849618902, 262.511927209431, 260.028900124817, 258.851020899863, 256.568838400926, 254.364629281037],
      "_yAxisLabel" : "Events \/ ( 0.025 )",
      "_ymin" : 0,
      "_ymax" : 3527698.21676512,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.025,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 16,
  "fWindowTopY" : 40,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 9.99259259277996,
  "fY1" : -11566.2650342845,
  "fX2" : 10.05432098766,
  "fY2" : 84819.2772771506,
  "fXtoAbsPixelk" : -161880.000479519,
  "fXtoPixelk" : -161880.000479519,
  "fXtoPixel" : 16200.0000476836,
  "fYtoAbsPixelk" : 704.000000357628,
  "fYtoPixelk" : 704.000000357628,
  "fYtoPixel" : -0.00829999998770654,
  "fUtoAbsPixelk" : 0,
  "fUtoPixelk" : 0,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 9.99259259277996,
  "fPixeltoXk" : 9.99259259277996,
  "fPixeltoX" : 6.17283948800349e-5,
  "fAbsPixeltoYk" : 84819.2772771506,
  "fPixeltoYk" : -11566.2650342845,
  "fPixeltoY" : -120.481927889294,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 10,
  "fUymin" : 0,
  "fUxmax" : 10.05,
  "fUymax" : 80000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 10,
      "fY1" : 0,
      "fX2" : 10.05,
      "fY2" : 80000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_563693221950",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 10,
        "fXmax" : 10.05,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 80000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitY2Spp_2S_2S_Norm[mY1pp]_Comp[cb2_YLZqLh]",
      "fTitle" : "Projection of Fit1D FitY2Spp_2S",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 274,
      "fX" : [9.9999995, 10, 10.0005, 10.001, 10.0015, 10.002, 10.0025, 10.003, 10.0035, 10.004, 10.0045, 10.005, 10.0055, 10.006, 10.0065, 10.007, 10.0075, 10.008, 10.0085, 10.009, 10.0095, 10.01, 10.0105, 10.011, 10.0115, 10.012, 10.0125, 10.013, 10.0135, 10.014, 10.0145, 10.015, 10.0155, 10.016, 10.01625, 10.0165, 10.01675, 10.017, 10.01725, 10.0175, 10.017625, 10.01775, 10.017875, 10.018, 10.018125, 10.01825, 10.018375, 10.0185, 10.0185625, 10.018625, 10.0186875, 10.01875, 10.0188125, 10.018875, 10.0189375, 10.019, 10.0190625, 10.019125, 10.0191875, 10.01925, 10.0193125, 10.019375, 10.0194375, 10.0195, 10.0195625, 10.019625, 10.0196875, 10.01975, 10.0198125, 10.019875, 10.0199375, 10.02, 10.0200625, 10.020125, 10.0201875, 10.02025, 10.0203125, 10.020375, 10.0204375, 10.0205, 10.0205625, 10.020625, 10.0206875, 10.02075, 10.0208125, 10.020875, 10.0209375, 10.021, 10.021125, 10.02125, 10.021375, 10.0215, 10.0215625, 10.021625, 10.0216875, 10.02175, 10.0218125, 10.021875, 10.0219375, 10.022, 10.0220625, 10.022125, 10.0221875, 10.02225, 10.02228125, 10.0223125, 10.02234375, 10.022375, 10.02240625, 10.0224375, 10.02246875, 10.0225, 10.02253125, 10.0225625, 10.02259375, 10.022625, 10.02265625, 10.0226875, 10.02271875, 10.02275, 10.02278125, 10.0228125, 10.02284375, 10.022875, 10.02290625, 10.0229375, 10.02296875, 10.023, 10.02303125, 10.0230625, 10.02309375, 10.023125, 10.02315625, 10.0231875, 10.02321875, 10.02325, 10.02328125, 10.0233125, 10.02334375, 10.023375, 10.02340625, 10.0234375, 10.02346875, 10.0235, 10.02353125, 10.0235625, 10.02359375, 10.023625, 10.02365625, 10.0236875, 10.02371875, 10.02375, 10.02378125, 10.0238125, 10.02384375, 10.023875, 10.02390625, 10.0239375, 10.02396875, 10.024, 10.0240625, 10.024125, 10.0241875, 10.02425, 10.0243125, 10.024375, 10.0244375, 10.0245, 10.0245625, 10.024625, 10.0246875, 10.02475, 10.024875, 10.025, 10.025125, 10.02525, 10.0253125, 10.025375, 10.0254375, 10.0255, 10.0255625, 10.025625, 10.0256875, 10.02575, 10.0258125, 10.025875, 10.0259375, 10.026, 10.0260625, 10.026125, 10.0261875, 10.02625, 10.0263125, 10.026375, 10.0264375, 10.0265, 10.0265625, 10.026625, 10.0266875, 10.02675, 10.0268125, 10.026875, 10.0269375, 10.027, 10.0270625, 10.027125, 10.0271875, 10.02725, 10.0273125, 10.027375, 10.0274375, 10.0275, 10.0275625, 10.027625, 10.0276875, 10.02775, 10.027875, 10.028, 10.028125, 10.02825, 10.028375, 10.0285, 10.028625, 10.02875, 10.028875, 10.029, 10.029125, 10.02925, 10.0295, 10.02975, 10.03, 10.03025, 10.0305, 10.031, 10.0315, 10.032, 10.0325, 10.033, 10.0335, 10.034, 10.0345, 10.035, 10.0355, 10.036, 10.0365, 10.037, 10.0375, 10.038, 10.0385, 10.039, 10.0395, 10.04, 10.0405, 10.041, 10.0415, 10.042, 10.0425, 10.043, 10.0435, 10.044, 10.0445, 10.045, 10.0455, 10.046, 10.0465, 10.047, 10.0475, 10.048, 10.0485, 10.049, 10.0495, 10.05, 10.05, 10.0500005],
      "fY" : [0, 2.71481349173849, 2.90104779710686, 3.10487763153298, 3.32844334506136, 3.57420672492383, 3.84500891913331, 4.14414062984959, 4.47542758488387, 4.84333513936383, 5.25309697121384, 5.71087430952804, 6.22395410811987, 6.80099723654968, 7.45235137746057, 8.1904482803631, 9.03031189297845, 9.99021350377377, 11.0925236227937, 12.3648297725467, 13.8414175188024, 15.5652533871094, 17.5906697951396, 19.987045032579, 22.8439140208989, 26.278168722004, 30.4443628124635, 35.5497145558667, 41.8763673684423, 49.8151186564521, 59.9177320503705, 72.9802218932516, 90.1794199329206, 113.304561276389, 127.910515670147, 145.165446810995, 165.702168694284, 190.344770014546, 220.179846476364, 256.659821639156, 277.981711561699, 301.755616152308, 328.346530733947, 358.186909337782, 391.791714698365, 429.777440260411, 472.886325781813, 522.017420889109, 549.174780392805, 578.266758763675, 609.469722931188, 642.979765243189, 679.015333240059, 717.820268722939, 759.667329317805, 804.862280607026, 853.748665126982, 906.713377076872, 964.193199419379, 1026.68249469678, 1094.74228421007, 1169.01100446604, 1250.21729830754, 1338.21980493002, 1430.89700537896, 1528.2045404079, 1630.22213479137, 1737.0178226877, 1848.6468390927, 1965.15051523791, 2086.55518615785, 2212.87111907222, 2344.09147170206, 2480.19128983866, 2621.12655379485, 2766.83328350948, 2917.22671215922, 3072.2005381212, 3231.6262650207, 3395.35263942492, 3563.20519534154, 3734.9859144226, 3910.47301013289, 4089.42084351016, 4271.55997755691, 4456.59737630828, 4644.21675379633, 4834.07907707872, 5219.06681438385, 5608.4224507663, 5998.70268842372, 6386.20289562462, 6577.69426333964, 6767.01038801216, 6953.63982775287, 7137.06628245421, 7316.77090564022, 7492.23469372703, 7662.94093776939, 7828.37772190016, 7988.04045179425, 8141.43439601683, 8288.07722248757, 8427.50151197301, 8494.36532414188, 8559.25723046885, 8622.12408907492, 8682.91414218703, 8741.5770870376, 8798.0641451265, 8852.32812972768, 8904.3235115214, 8954.00648220996, 9001.33501598178, 9046.26892871716, 9088.7699348282, 9128.80170160794, 9166.32990097022, 9201.32225849945, 9233.74859970112, 9263.58089335372, 9290.7932918924, 9315.36216873094, 9337.26615244098, 9356.48615773342, 9373.00541317175, 9386.80948555787, 9397.88630095024, 9406.22616226397, 9411.82176341611, 9414.66819999188, 9414.76297640967, 9412.10600956689, 9406.69962896062, 9398.548573285, 9387.65998350967, 9374.04339245231, 9357.71071087069, 9338.67621010237, 9316.95650128212, 9292.57051118109, 9265.53945472486, 9235.88680423586, 9203.63825546586, 9168.82169049559, 9131.46713756082, 9091.60672789254, 9049.27464967044, 9004.50709916352, 8957.34222916262, 8907.82009481919, 8855.98259697457, 8801.87342310301, 8745.53798599804, 8687.02336031255, 8626.37821706249, 8563.65275623282, 8498.89863763102, 8432.16891010938, 8363.51793927544, 8220.67587076924, 8070.83086424539, 7914.45759230774, 7752.04447421805, 7584.0911494668, 7411.10593680681, 7233.60329670412, 7052.10131476663, 6867.11922301098, 6679.17497529302, 6488.78289228994, 6296.451390499, 5907.96134375871, 5517.57431499019, 5128.93852497558, 4745.42978922772, 4556.56809597824, 4370.10998101571, 4186.38395967188, 4005.69554672428, 3828.3268255449, 3654.53616950287, 3484.55811096784, 3318.60335225112, 3156.85891204086, 2999.48839994102, 2846.63241118317, 2698.4090329971, 2554.91445353595, 2416.22366404054, 2282.39124457414, 2153.45222353249, 2029.42300106913, 1910.30232660827, 1796.46560267637, 1689.3661668429, 1588.77155578337, 1494.27942526453, 1405.51276562531, 1322.1182783785, 1243.76485861256, 1170.1421762184, 1100.95934938164, 1035.94370424101, 974.839615020561, 917.407419325912, 863.42240365256, 812.67385447518, 764.964170628653, 720.108032926879, 677.931627279845, 638.271917813375, 600.975966696082, 565.900297638954, 532.910300208818, 501.879672295262, 445.229760348765, 395.087297004422, 350.691834495421, 311.373293493608, 276.541046180458, 245.674339528529, 218.313891652837, 194.054515253846, 172.538640623694, 153.450626772612, 136.511763249056, 121.475877459636, 96.2683335807347, 76.3738218417922, 60.6553262511978, 48.2228041214428, 38.3787551341787, 24.3846181239316, 15.5564948327623, 9.96429788461312, 6.40752194282693, 4.13630008016432, 2.6802998373947, 1.74331452055921, 1.13805037905625, 0.745613305047862, 0.490236855773987, 0.323454201631173, 0.214145612761192, 0.142256048359057, 0.094814268081373, 0.0634008159052205, 0.0425315825761843, 0.0286221119110701, 0.0193216253351876, 0.0130832729745373, 0.00888585701618886, 0.00605302253466796, 0.00413538219528575, 0.00283341504573907, 0.00194687082190914, 0.00134146119520501, 9.26862210388278e-4, 6.42141535341298e-4, 4.46074809699317e-4, 3.10691365672679e-4, 2.16959553168516e-4, 1.51893920470548e-4, 1.06610082450866e-4, 7.50130848947496e-5, 5.29104604091952e-5, 3.74108042941416e-5, 2.65148434503892e-5, 1.88366397235869e-5, 1.34130100729596e-5, 9.57290876326096e-6, 9.57290876326096e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitY2Spp_2S_2S_Norm[mY1pp]_Comp[cb2_YLZqLh]",
        "fTitle" : "Projection of Fit1D FitY2Spp_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 276,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 274,
          "fXmin" : 9.9949994,
          "fXmax" : 10.0550006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10356.2392740506,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10356.2392740506,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitY2Spp_2S",
      "_ymin" : 0,
      "_ymax" : 9414.76297640967,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitY2Spp_2S_2S_Norm[mY1pp]_Comp[mpol_VpZXEP]",
      "fTitle" : "Projection of Fit1D FitY2Spp_2S",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 106,
      "fX" : [9.9994995, 9.9995, 10, 10.0005, 10.001, 10.0015, 10.002, 10.0025, 10.003, 10.0035, 10.004, 10.0045, 10.005, 10.0055, 10.006, 10.0065, 10.007, 10.0075, 10.008, 10.0085, 10.009, 10.0095, 10.01, 10.0105, 10.011, 10.0115, 10.012, 10.0125, 10.013, 10.0135, 10.014, 10.0145, 10.015, 10.0155, 10.016, 10.0165, 10.017, 10.0175, 10.018, 10.0185, 10.019, 10.0195, 10.02, 10.0205, 10.021, 10.0215, 10.022, 10.0225, 10.023, 10.0235, 10.024, 10.0245, 10.025, 10.0255, 10.026, 10.0265, 10.027, 10.0275, 10.028, 10.0285, 10.029, 10.0295, 10.03, 10.0305, 10.031, 10.0315, 10.032, 10.0325, 10.033, 10.0335, 10.034, 10.0345, 10.035, 10.0355, 10.036, 10.0365, 10.037, 10.0375, 10.038, 10.0385, 10.039, 10.0395, 10.04, 10.0405, 10.041, 10.0415, 10.042, 10.0425, 10.043, 10.0435, 10.044, 10.0445, 10.045, 10.0455, 10.046, 10.0465, 10.047, 10.0475, 10.048, 10.0485, 10.049, 10.0495, 10.05, 10.05, 10.0505, 10.0505005],
      "fY" : [0, 41512.5555138736, 41512.5555138736, 41794.789273496, 42076.3750864205, 42357.3090956974, 42637.5874443744, 42917.2062754988, 43196.1617321212, 43474.4499572892, 43752.0670940502, 44029.0092854547, 44305.2726745502, 44580.8534043843, 44855.7476180074, 45129.951458467, 45403.4610688108, 45676.272592089, 45948.3821713493, 46219.7859496393, 46490.4800700092, 46760.4606755068, 47029.7239091794, 47298.2659140776, 47566.0828332489, 47833.1708097409, 48099.5259866039, 48365.1445068846, 48630.0225136333, 48894.1561498977, 49157.5415587252, 49420.1748831663, 49682.0522662686, 49943.1698510796, 50203.5237806497, 50463.1101980264, 50721.9252462573, 50979.9650683929, 51237.2258074806, 51493.703606568, 51749.3946087056, 52004.2949569409, 52258.4007943214, 52511.7082638976, 52764.213508717, 53015.9126718271, 53266.8018962784, 53516.8773251184, 53766.1351013948, 54014.5713681577, 54262.182268455, 54508.963945334, 54754.9125418452, 55000.0242010362, 55244.2950659545, 55487.7212796505, 55730.2989851718, 55972.0243255659, 56212.8934438833, 56452.9024831714, 56692.0475864779, 56930.3248968531, 57167.7305573446, 57404.2607110001, 57639.9115008697, 57874.6790700011, 58108.5595614421, 58341.5491182427, 58573.6438834506, 58804.8400001136, 59035.1336112817, 59264.5208600027, 59492.9978893242, 59720.5608422964, 59947.205861967, 60172.9290913837, 60397.7266735965, 60621.5947516525, 60844.5294686016, 61066.5269674916, 61287.5833913702, 61507.6948832876, 61726.8575862913, 61945.0676434292, 62162.3211977513, 62378.6143923053, 62593.943370139, 62808.3042743024, 63021.6932478433, 63234.1064338093, 63445.5399752506, 63655.9900152148, 63865.4526967498, 64073.9241629054, 64281.4005567296, 64487.87802127, 64693.3526995766, 64897.8207346973, 65101.2782696797, 65303.7214475738, 65505.1464114275, 65705.5493042884, 65904.9262692066, 65904.9262692066, 65904.9262692066, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitY2Spp_2S_2S_Norm[mY1pp]_Comp[mpol_VpZXEP]",
        "fTitle" : "Projection of Fit1D FitY2Spp_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 108,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 106,
          "fXmin" : 9.9943994,
          "fXmax" : 10.0556006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 72495.4188961273,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 72495.4188961273,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitY2Spp_2S",
      "_ymin" : 0,
      "_ymax" : 65904.9262692066,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitY2Spp_2S_2S_Norm[mY1pp]",
      "fTitle" : "Projection of Fit1D FitY2Spp_2S",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 196,
      "fX" : [9.9994995, 9.9995, 10, 10.0005, 10.001, 10.0015, 10.002, 10.0025, 10.003, 10.0035, 10.004, 10.0045, 10.005, 10.0055, 10.006, 10.0065, 10.007, 10.0075, 10.008, 10.0085, 10.009, 10.0095, 10.01, 10.0105, 10.011, 10.0115, 10.012, 10.0125, 10.013, 10.0135, 10.014, 10.0145, 10.015, 10.0155, 10.016, 10.0165, 10.017, 10.01725, 10.0175, 10.01775, 10.018, 10.01825, 10.018375, 10.0185, 10.018625, 10.01875, 10.018875, 10.019, 10.019125, 10.0191875, 10.01925, 10.0193125, 10.019375, 10.0194375, 10.0195, 10.019625, 10.01975, 10.019875, 10.0199375, 10.02, 10.020125, 10.02025, 10.020375, 10.0205, 10.020625, 10.02075, 10.020875, 10.021, 10.0215, 10.021625, 10.02175, 10.021875, 10.0219375, 10.022, 10.0220625, 10.022125, 10.0221875, 10.02225, 10.0223125, 10.022375, 10.0224375, 10.0225, 10.0225625, 10.022625, 10.0226875, 10.02275, 10.0228125, 10.022875, 10.0229375, 10.023, 10.0230625, 10.023125, 10.0231875, 10.02325, 10.0233125, 10.023375, 10.0234375, 10.0235, 10.0235625, 10.023625, 10.0236875, 10.02375, 10.0238125, 10.023875, 10.0239375, 10.024, 10.0240625, 10.024125, 10.0241875, 10.02425, 10.0243125, 10.024375, 10.0245, 10.024625, 10.02475, 10.025, 10.025125, 10.02525, 10.025375, 10.0255, 10.025625, 10.02575, 10.025875, 10.026, 10.026125, 10.0261875, 10.02625, 10.0263125, 10.026375, 10.0264375, 10.0265, 10.0265625, 10.026625, 10.0266875, 10.02675, 10.026875, 10.027, 10.027125, 10.02725, 10.027375, 10.0275, 10.027625, 10.02775, 10.027875, 10.028, 10.028125, 10.02825, 10.0285, 10.02875, 10.029, 10.02925, 10.0295, 10.03, 10.0305, 10.031, 10.0315, 10.032, 10.0325, 10.033, 10.0335, 10.034, 10.0345, 10.035, 10.0355, 10.036, 10.0365, 10.037, 10.0375, 10.038, 10.0385, 10.039, 10.0395, 10.04, 10.0405, 10.041, 10.0415, 10.042, 10.0425, 10.043, 10.0435, 10.044, 10.0445, 10.045, 10.0455, 10.046, 10.0465, 10.047, 10.0475, 10.048, 10.0485, 10.049, 10.0495, 10.05, 10.05, 10.0505, 10.0505005],
      "fY" : [0, 41515.2703273653, 41515.2703273653, 41797.6903212931, 42079.479964052, 42360.6375390425, 42641.1616510993, 42921.0512844179, 43200.3058727511, 43478.9253848741, 43756.9104291895, 44034.2623824259, 44310.9835488597, 44587.0773584924, 44862.5486152439, 45137.4038098445, 45411.6515170911, 45685.302903982, 45958.3723848531, 46230.8784732621, 46502.8448997818, 46774.3020930256, 47045.2891625665, 47315.8565838728, 47586.0698782815, 47856.0147237618, 48125.8041553259, 48395.588869697, 48665.5722281892, 48936.0325172661, 49207.3566773817, 49480.0926152167, 49755.0324881619, 50033.3492710125, 50316.828341926, 50608.2756448373, 50912.2700162719, 51071.2221481234, 51236.624890032, 51410.448680529, 51595.4127168183, 51795.3402558441, 51902.5440941295, 52015.7210274572, 52135.9670287426, 52264.6274635588, 52403.366100036, 52554.2568893126, 52719.9073473061, 52809.2683006273, 52903.6263503168, 53003.5425101426, 53109.6552090783, 53222.6930824336, 53342.5147618709, 53596.1005927491, 53868.4652532351, 54160.0995465333, 54313.2363324482, 54471.2719133937, 54801.9939491983, 55151.9878496546, 55520.6569925342, 55907.0609033225, 56309.8958487575, 56727.4822489711, 57157.7599933182, 57598.2925857957, 59402.1155674517, 59845.7214483639, 60278.5250498994, 60696.3904265697, 60898.4261063411, 61095.1796181786, 61286.1463602229, 61470.8315935053, 61648.7529784141, 61819.4430881819, 61982.4518812712, 62137.3491143608, 62283.7266779167, 62421.2008366398, 62549.4143576071, 62668.0385096061, 62776.7749180122, 62875.3572605875, 62963.5527906695, 63041.163675621, 63108.0281397357, 63164.021402345, 63209.0564035556, 63243.0843116745, 63266.0948081985, 63278.1161480351, 63279.2149944651, 63269.4960301938, 63249.1013476681, 63218.2096236236, 63177.0350845821, 63125.8262716702, 63064.8646147245, 62994.4628271482, 62914.9631342999, 62826.7353494761, 62730.1748126067, 62625.7002077304, 62513.7512760876, 62394.7864422781, 62269.2803713718, 62137.7214750992, 62000.6093854166, 61858.452413543, 61561.0652601007, 61249.7043217018, 60928.4940101946, 60272.4868568354, 59945.2075951538, 59623.0030188925, 59308.9349410547, 59005.7197477605, 58715.7070618942, 58440.8683260899, 58182.7947850555, 57942.7040989516, 57721.4546201336, 57618.0703303907, 57519.5662187978, 57425.9586779755, 57337.2464498147, 57253.804929308, 57177.0874464934, 57106.8615305126, 57042.7248295983, 56984.300326558, 56931.2347153705, 56839.8764935781, 56766.2426894128, 56708.2177994894, 56663.9422965443, 56631.7811435515, 56610.2962433793, 56598.2223242664, 56594.4458258395, 56597.9864064002, 56607.9807408877, 56623.6683212712, 56644.3790079586, 56698.5768226999, 56766.6377831355, 56845.4982132505, 56932.7708343015, 57026.5932304338, 57228.3858835958, 57442.6394661342, 57664.2961189936, 57890.2355648339, 58118.5238593267, 58347.9566401855, 58577.7801835308, 58807.520299951, 59036.8769258023, 59265.6589103818, 59493.7435026293, 59721.0510791522, 59947.5293161687, 60173.1432369964, 60397.8689296449, 60621.6895659205, 60844.5928694175, 61066.5694990742, 61287.6120134821, 61507.7142049129, 61726.8706695643, 61945.0765292862, 62162.3272507738, 62378.6185276875, 62593.946203554, 62808.3062211732, 63021.6945893044, 63234.1073606715, 63445.5406173921, 63655.9904612896, 63865.4530074411, 64073.924379865, 64281.4007086235, 64487.8781278801, 64693.3527745897, 64897.8207876077, 65101.2783070905, 65303.7214740887, 65505.1464302641, 65705.5493177014, 65904.9262787795, 65904.9262787795, 65904.9262787795, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitY2Spp_2S_2S_Norm[mY1pp]",
        "fTitle" : "Projection of Fit1D FitY2Spp_2S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 198,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 196,
          "fXmin" : 9.9943994,
          "fXmax" : 10.0556006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 72495.4189066575,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 72495.4189066575,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitY2Spp_2S",
      "_ymin" : 0,
      "_ymax" : 65904.9262787795,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_bhds_1000",
      "fTitle" : "Histogram of bhds_1000_plot__mY1pp",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 100,
      "fX" : [10.00025, 10.00075, 10.00125, 10.00175, 10.00225, 10.00275, 10.00325, 10.00375, 10.00425, 10.00475, 10.00525, 10.00575, 10.00625, 10.00675, 10.00725, 10.00775, 10.00825, 10.00875, 10.00925, 10.00975, 10.01025, 10.01075, 10.01125, 10.01175, 10.01225, 10.01275, 10.01325, 10.01375, 10.01425, 10.01475, 10.01525, 10.01575, 10.01625, 10.01675, 10.01725, 10.01775, 10.01825, 10.01875, 10.01925, 10.01975, 10.02025, 10.02075, 10.02125, 10.02175, 10.02225, 10.02275, 10.02325, 10.02375, 10.02425, 10.02475, 10.02525, 10.02575, 10.02625, 10.02675, 10.02725, 10.02775, 10.02825, 10.02875, 10.02925, 10.02975, 10.03025, 10.03075, 10.03125, 10.03175, 10.03225, 10.03275, 10.03325, 10.03375, 10.03425, 10.03475, 10.03525, 10.03575, 10.03625, 10.03675, 10.03725, 10.03775, 10.03825, 10.03875, 10.03925, 10.03975, 10.04025, 10.04075, 10.04125, 10.04175, 10.04225, 10.04275, 10.04325, 10.04375, 10.04425, 10.04475, 10.04525, 10.04575, 10.04625, 10.04675, 10.04725, 10.04775, 10.04825, 10.04875, 10.04925, 10.04975],
      "fY" : [41697, 42232, 42073, 42868, 42911, 42726, 43332, 43886, 43662, 44115, 44412, 44478, 44830, 45000, 45564, 45844, 46008, 46478, 46909, 46653, 47227, 47265, 47839, 47687, 48356, 48295, 48798, 49352, 49452, 49676, 49350, 50033, 50664, 50766, 51183, 51851, 51895, 52667, 53349, 54151, 55121, 56651, 58023, 59834, 62161, 63195, 63330, 62867, 62189, 60758, 59374, 58685, 57454, 56717, 56734, 56943, 57062, 56692, 57061, 57059, 57240, 56949, 57806, 58063, 58092, 58369, 58661, 58738, 58704, 59533, 59518, 59709, 60246, 60115, 60403, 60996, 60930, 61579, 61389, 61533, 61670, 62132, 62427, 62375, 62821, 63029, 63156, 62748, 63381, 63697, 64420, 64082, 64691, 65245, 64837, 65096, 65111, 65106, 65604, 65535],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_bhds_1000",
        "fTitle" : "Histogram of bhds_1000_plot__mY1pp",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 9.995,
          "fXmax" : 10.055,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 39056.5677238338,
          "fXmax" : 68297.3664972086,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 68297.3664972086,
        "fMinimum" : 39056.5677238338,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "fEXlow" : [2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4],
      "fEXhigh" : [2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4, 2.50000000000004e-4],
      "fEYlow" : [203.699045051639, 205.004866122435, 204.6176491675, 206.546492363428, 206.650307747783, 206.203289765792, 207.663997847849, 208.990453243103, 208.455138725993, 209.536306385351, 210.24214101598, 210.398672352385, 211.231551734738, 211.6326236108, 212.957841270822, 213.612703966857, 213.995337944674, 215.088149024938, 216.085433489883, 215.493634165454, 216.818314920762, 216.905726695506, 218.221855332289, 217.874105607785, 219.400545701916, 219.261802868466, 220.403259369348, 221.653663035293, 221.87861857652, 222.38169507611, 221.649161600937, 223.181134653772, 224.587205322736, 224.813670246614, 225.737154331466, 227.208695486144, 227.305289666416, 228.993463959217, 230.47456569934, 232.20421139292, 234.279151544593, 237.515230605102, 240.380156924555, 244.110404521147, 248.821579491225, 250.886654379268, 251.155021805644, 250.233424177954, 248.877725549013, 245.991886276199, 243.168319647833, 241.750386996595, 239.196161838277, 237.653836836616, 237.689525378424, 238.127848332922, 238.377060430677, 237.601343969327, 238.374967294607, 238.370780967452, 238.749346916557, 238.140419878946, 239.929303538484, 240.463171459873, 240.523339118852, 241.097288892073, 241.700846406449, 241.859753259487, 241.789599446616, 243.494364689024, 243.463624337724, 243.854762589152, 244.951115295895, 244.684114493575, 245.270726491173, 246.474188934793, 246.340535569019, 247.651667332699, 247.268541183097, 247.55896476443, 247.834955251972, 248.763414884736, 249.354457634843, 249.250375375093, 250.141676502535, 250.556268593318, 250.809072657554, 249.996007952221, 251.256330605611, 251.883141275321, 253.311445762403, 252.644721453951, 253.844746358169, 254.931497666206, 254.131596625397, 254.639667633237, 254.669061604262, 254.659263990157, 255.633266094039, 255.498535152059],
      "fEYhigh" : [204.699045051639, 206.004866122435, 205.6176491675, 207.546492363428, 207.650307747783, 207.203289765792, 208.663997847849, 209.990453243103, 209.455138725993, 210.536306385351, 211.24214101598, 211.398672352385, 212.231551734738, 212.6326236108, 213.957841270822, 214.612703966857, 214.995337944674, 216.088149024938, 217.085433489883, 216.493634165454, 217.818314920762, 217.905726695506, 219.221855332289, 218.874105607785, 220.400545701916, 220.261802868466, 221.403259369348, 222.653663035293, 222.87861857652, 223.38169507611, 222.649161600937, 224.181134653772, 225.587205322736, 225.813670246614, 226.737154331466, 228.208695486144, 228.305289666416, 229.993463959217, 231.47456569934, 233.20421139292, 235.279151544593, 238.515230605102, 241.380156924555, 245.110404521147, 249.821579491225, 251.886654379268, 252.155021805644, 251.233424177954, 249.877725549013, 246.991886276199, 244.168319647833, 242.750386996595, 240.196161838277, 238.653836836616, 238.689525378424, 239.127848332922, 239.377060430677, 238.601343969327, 239.374967294607, 239.370780967452, 239.749346916557, 239.140419878946, 240.929303538484, 241.463171459873, 241.523339118852, 242.097288892073, 242.700846406449, 242.859753259487, 242.789599446616, 244.494364689024, 244.463624337724, 244.854762589152, 245.951115295895, 245.684114493575, 246.270726491173, 247.474188934793, 247.340535569019, 248.651667332699, 248.268541183097, 248.55896476443, 248.834955251972, 249.763414884736, 250.354457634843, 250.250375375093, 251.141676502535, 251.556268593318, 251.809072657554, 250.996007952221, 252.256330605611, 252.883141275321, 254.311445762403, 253.644721453951, 254.844746358169, 255.931497666206, 255.131596625397, 255.639667633237, 255.669061604262, 255.659263990157, 256.633266094039, 256.498535152059],
      "_yAxisLabel" : "Events \/ ( 0.0005 )",
      "_ymin" : 0,
      "_ymax" : 65860.633266094,
      "_normValue" : 0,
      "_nominalBinWidth" : 5.00000000000007e-4,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 17,
  "fWindowTopY" : 29,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 10.334074074224,
  "fY1" : -115.662650342845,
  "fX2" : 10.383456790128,
  "fY2" : 848.192772771506,
  "fXtoAbsPixelk" : -209265.000618989,
  "fXtoPixelk" : -209265.000618989,
  "fXtoPixel" : 20250.0000596041,
  "fYtoAbsPixelk" : 704.000000357628,
  "fYtoPixelk" : 704.000000357628,
  "fYtoPixel" : -0.829999998770654,
  "fUtoAbsPixelk" : 0,
  "fUtoPixelk" : 0,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 10.334074074224,
  "fPixeltoXk" : 10.334074074224,
  "fPixeltoX" : 4.9382715904029e-5,
  "fAbsPixeltoYk" : 848.192772771506,
  "fPixeltoYk" : -115.662650342845,
  "fPixeltoY" : -1.20481927889294,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 10.34,
  "fUymin" : 0,
  "fUxmax" : 10.38,
  "fUymax" : 800,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 10.34,
      "fY1" : 0,
      "fX2" : 10.38,
      "fY2" : 800,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_56368f1b48f0",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 10.34,
        "fXmax" : 10.38,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 800,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitY3Spp_3S_3S_Norm[mY2pp]_Comp[cb2_YVYvrn]",
      "fTitle" : "Projection of Fit1D FitY3Spp_3S",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 280,
      "fX" : [10.3399995, 10.34, 10.3405, 10.341, 10.3415, 10.342, 10.3425, 10.343, 10.3435, 10.344, 10.3445, 10.345, 10.3455, 10.346, 10.3465, 10.347, 10.3475, 10.348, 10.3485, 10.349, 10.3495, 10.35, 10.3505, 10.351, 10.35125, 10.3515, 10.35175, 10.351875, 10.352, 10.352125, 10.35225, 10.352375, 10.3525, 10.352625, 10.3526875, 10.35275, 10.3528125, 10.352875, 10.3529375, 10.353, 10.3530625, 10.353125, 10.3531875, 10.35321875, 10.35325, 10.35328125, 10.3533125, 10.35334375, 10.353375, 10.35340625, 10.3534375, 10.35346875, 10.3535, 10.35353125, 10.3535625, 10.35359375, 10.353625, 10.35365625, 10.3536875, 10.35371875, 10.353734375, 10.35375, 10.353765625, 10.35378125, 10.353796875, 10.3538125, 10.353828125, 10.35384375, 10.353859375, 10.353875, 10.353890625, 10.35390625, 10.353921875, 10.3539375, 10.353953125, 10.35396875, 10.353984375, 10.354, 10.354015625, 10.35403125, 10.354046875, 10.3540625, 10.354078125, 10.35409375, 10.354125, 10.35415625, 10.3541875, 10.35421875, 10.35425, 10.35428125, 10.3543125, 10.35434375, 10.354375, 10.3545, 10.35453125, 10.3545625, 10.35459375, 10.354625, 10.35465625, 10.354671875, 10.3546875, 10.354703125, 10.35471875, 10.354734375, 10.35475, 10.354765625, 10.35478125, 10.354796875, 10.3548125, 10.354828125, 10.35484375, 10.354859375, 10.354875, 10.354890625, 10.35490625, 10.354921875, 10.3549375, 10.354953125, 10.35496875, 10.354984375, 10.355, 10.355015625, 10.35503125, 10.355046875, 10.3550625, 10.355078125, 10.35509375, 10.355109375, 10.355125, 10.355140625, 10.35515625, 10.355171875, 10.3551875, 10.355203125, 10.35521875, 10.355234375, 10.35525, 10.355265625, 10.35528125, 10.355296875, 10.3553125, 10.355328125, 10.35534375, 10.355359375, 10.355375, 10.355390625, 10.35540625, 10.355421875, 10.3554375, 10.355453125, 10.35546875, 10.355484375, 10.3555, 10.355515625, 10.35553125, 10.355546875, 10.3555625, 10.355578125, 10.35559375, 10.355609375, 10.355625, 10.35565625, 10.3556875, 10.35571875, 10.35575, 10.35578125, 10.3558125, 10.355875, 10.3559375, 10.35596875, 10.356, 10.35603125, 10.3560625, 10.35609375, 10.356125, 10.35615625, 10.3561875, 10.356203125, 10.35621875, 10.356234375, 10.35625, 10.356265625, 10.35628125, 10.356296875, 10.3563125, 10.356328125, 10.35634375, 10.356359375, 10.356375, 10.356390625, 10.35640625, 10.356421875, 10.3564375, 10.356453125, 10.35646875, 10.356484375, 10.3565, 10.356515625, 10.35653125, 10.3565625, 10.35659375, 10.356625, 10.35665625, 10.3566875, 10.35671875, 10.35675, 10.35678125, 10.3568125, 10.35684375, 10.356875, 10.35690625, 10.3569375, 10.35696875, 10.357, 10.35703125, 10.3570625, 10.35709375, 10.357125, 10.3571875, 10.35725, 10.3573125, 10.357375, 10.3574375, 10.3575, 10.3575625, 10.357625, 10.3576875, 10.35775, 10.357875, 10.358, 10.358125, 10.35825, 10.358375, 10.3585, 10.35875, 10.359, 10.3595, 10.36, 10.3605, 10.361, 10.3615, 10.362, 10.3625, 10.363, 10.3635, 10.364, 10.3645, 10.365, 10.3655, 10.366, 10.3665, 10.367, 10.3675, 10.368, 10.3685, 10.369, 10.3695, 10.37, 10.3705, 10.371, 10.3715, 10.372, 10.3725, 10.373, 10.3735, 10.374, 10.3745, 10.375, 10.3755, 10.376, 10.3765, 10.377, 10.3775, 10.378, 10.3785, 10.379, 10.3795, 10.38, 10.38, 10.3800005],
      "fY" : [0, 6.3633583219666e-4, 7.77862937496841e-4, 9.56879181429208e-4, 0.00118502050589114, 0.0014781026351511, 0.00185784215507566, 0.00235438386426371, 0.00301006159180023, 0.00388507448517234, 0.00506618606291045, 0.00668027669503283, 0.00891583583334591, 0.0120577084300563, 0.0165444591512623, 0.0230652701641458, 0.0327277794021318, 0.0473569514531312, 0.0700438400334528, 0.106188169040169, 0.165556382475605, 0.266523664706671, 0.445258664766778, 0.776768028973345, 1.04526985850555, 1.42639503582214, 1.97663400943128, 2.34145318936894, 2.78600753095914, 3.33059269037712, 4.00144437590793, 4.8327174128708, 5.86920943868258, 7.17014358951442, 7.94349211185484, 8.81447267116135, 9.79726641589767, 10.908393015839, 12.1671438427208, 13.5961045107487, 15.2217871587222, 17.0753979664714, 19.1937719079556, 20.3655711842359, 21.6205150723405, 22.9653419531152, 24.4074055876372, 25.9547377638062, 27.6161179898202, 29.4011511036221, 31.3203537841111, 33.385251084556, 35.6084842625404, 38.0039313564796, 40.5868421615437, 43.3739894926497, 46.3838388922753, 49.6367392513809, 53.1551371718124, 56.9638183174029, 58.9854664647038, 61.0901794858796, 63.2818403363644, 65.5645356951338, 67.942567831367, 70.4204672319931, 73.0030060419577, 75.6952123769667, 78.5023855691812, 81.4301124105976, 84.4842844683605, 87.6711165476471, 90.9971663855415, 94.4676766402352, 98.0433929033891, 101.70493906833, 105.451890481215, 109.283679767091, 113.199592695859, 117.198764262904, 121.280175001769, 125.442647545728, 129.68484346141, 134.005260371054, 142.873912843603, 152.033217664447, 161.465035305473, 171.148443218659, 181.059730994622, 191.172423134226, 201.457330811887, 211.88263368933, 222.41399247894, 264.833941742984, 275.3040943402, 285.63153414434, 295.769979454623, 305.672582592106, 315.29228055352, 319.98136358754, 324.582159876363, 329.088890175298, 333.495831864586, 337.797330951097, 341.987814063091, 346.061800407269, 350.013913649932, 353.838893686915, 357.531608266837, 361.08706442978, 364.500419729675, 367.766993202837, 370.882276046189, 373.841941974698, 376.641857222726, 379.278090157396, 381.746920472955, 384.04484793469, 386.168600646248, 388.115142811314, 389.881681962909, 391.465675638452, 392.864837476954, 394.077142718126, 395.100833085016, 395.934421033111, 396.576693352695, 397.026714111306, 397.283826926187, 397.347656559757, 397.218109832185, 396.895375848061, 396.379925536331, 395.672510505356, 394.774161216598, 393.686184483037, 392.410160301631, 390.947938029687, 389.301631918522, 387.473616019414, 385.466518478806, 383.283215243082, 380.926823192099, 378.400692725193, 375.708399825929, 372.853737629573, 369.840707522307, 366.673509801205, 363.356533925431, 359.894348390333, 356.291690257063, 352.553454371282, 348.684682304776, 344.690551057073, 340.576361548523, 336.347526942462, 332.00956083482, 327.568065342882, 323.028719131261, 318.397265410153, 313.679499941068, 304.008407924787, 294.062408187622, 283.888552531221, 273.533616739797, 263.043752701112, 252.4641588368, 231.209983148641, 210.102518271958, 199.698719648297, 189.44090487037, 179.360454168642, 169.486100204303, 159.843851419407, 150.456945285324, 141.34583032997, 132.528175513867, 128.23416529234, 124.018905246316, 119.883841728032, 115.83025809032, 111.859277664206, 107.983437804965, 104.241169135006, 100.631094294638, 97.1484553436394, 93.7886687624353, 90.5473189411903, 87.4201519181093, 84.4030693539227, 81.4921227353497, 78.6835077983113, 75.9735591621155, 73.3587451680111, 70.8356629114437, 68.4010334622345, 66.0516972667474, 63.7846097224935, 61.5968369199894, 57.4480289359265, 53.583864003024, 49.984457196422, 46.6313375393915, 43.5073457037994, 40.5965392387918, 37.8841047638059, 35.3562766062839, 33.0002614036264, 30.804168224155, 28.7569437958772, 26.8483124639874, 25.0687205265462, 23.4092846227332, 21.8617438741324, 20.4184155018651, 19.072153662107, 17.8163112631592, 16.6447045447931, 14.5315849637461, 12.6914005954265, 11.0882990223137, 9.69121570314601, 8.47322417072758, 7.41097582526521, 6.48421677731504, 5.67537097703817, 4.96918039390922, 4.35239431740107, 3.34249556473397, 2.57048856691446, 1.97950431107893, 1.52646542068682, 1.17869416457272, 0.911366237239949, 0.546998199252784, 0.330004319604048, 0.121935832622881, 0.0459393721356819, 0.0176342667099341, 0.00689196850853489, 0.00274065559772373, 0.00110820058102824, 4.5538318487268e-4, 1.900578529549e-4, 8.05217053371901e-5, 3.4612923192233e-5, 1.50887263826127e-5, 6.66740673294745e-6, 2.98512169474664e-6, 1.35359115073835e-6, 6.21385937622356e-7, 2.88682040447601e-7, 1.35676914090191e-7, 6.44867360315187e-8, 3.09863244323116e-8, 1.50476312757597e-8, 7.38301333476263e-9, 3.6588208279205e-9, 1.83092419957228e-9, 9.24923898107261e-10, 4.71560471786112e-10, 2.42581847429951e-10, 1.25882875848174e-10, 6.58816348102798e-11, 3.47661899880271e-11, 1.84949895226051e-11, 9.91671818233063e-12, 5.35814675462427e-12, 2.91684209045076e-12, 1.59950191993519e-12, 8.8339468685885e-13, 4.91303953740401e-13, 2.75106602647005e-13, 1.55074103814185e-13, 8.79831680607024e-14, 5.023642201474e-14, 2.8862598994244e-14, 1.66836340878647e-14, 1.66836340878647e-14, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitY3Spp_3S_3S_Norm[mY2pp]_Comp[cb2_YVYvrn]",
        "fTitle" : "Projection of Fit1D FitY3Spp_3S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 282,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 280,
          "fXmin" : 10.3359994,
          "fXmax" : 10.3840006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 437.082422215733,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 437.082422215733,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitY3Spp_3S",
      "_ymin" : 0,
      "_ymax" : 397.347656559757,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitY3Spp_3S_3S_Norm[mY2pp]_Comp[mpol_eoBfDK]",
      "fTitle" : "Projection of Fit1D FitY3Spp_3S",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 86,
      "fX" : [10.3394995, 10.3395, 10.34, 10.3405, 10.341, 10.3415, 10.342, 10.3425, 10.343, 10.3435, 10.344, 10.3445, 10.345, 10.3455, 10.346, 10.3465, 10.347, 10.3475, 10.348, 10.3485, 10.349, 10.3495, 10.35, 10.3505, 10.351, 10.3515, 10.352, 10.3525, 10.353, 10.3535, 10.354, 10.3545, 10.355, 10.3555, 10.356, 10.3565, 10.357, 10.3575, 10.358, 10.3585, 10.359, 10.3595, 10.36, 10.3605, 10.361, 10.3615, 10.362, 10.3625, 10.363, 10.3635, 10.364, 10.3645, 10.365, 10.3655, 10.366, 10.3665, 10.367, 10.3675, 10.368, 10.3685, 10.369, 10.3695, 10.37, 10.3705, 10.371, 10.3715, 10.372, 10.3725, 10.373, 10.3735, 10.374, 10.3745, 10.375, 10.3755, 10.376, 10.3765, 10.377, 10.3775, 10.378, 10.3785, 10.379, 10.3795, 10.38, 10.38, 10.3805, 10.3805005],
      "fY" : [0, 73.1671165102045, 73.1671165102045, 75.812194251781, 78.5202084430448, 81.2901784967432, 84.1211238255947, 87.0120638423168, 89.9620179596582, 92.9700055903366, 96.035046147069, 99.1561590426052, 102.332363689662, 105.562679500957, 108.84612588924, 112.181722267228, 115.568488047636, 119.005442643218, 122.491605466688, 126.025995930763, 129.607633448195, 133.235537431699, 136.908727293992, 140.626222447826, 144.387042305917, 148.190206280979, 152.034733785767, 155.919644232996, 159.84395703538, 163.806691605674, 167.806867356593, 171.843503700851, 175.915620051203, 180.022235820364, 184.162370421047, 188.335043266009, 192.539273767963, 196.774081339623, 201.038485393747, 205.331505343047, 209.652160600236, 213.999470578074, 218.372454689256, 222.770132346542, 227.191522962644, 231.635645950275, 236.101520722195, 240.588166691114, 245.094603269746, 249.619849870851, 254.16292590714, 258.722850791325, 263.298643936166, 267.889324754376, 272.493912658665, 277.111427061796, 281.740887376478, 286.381313015425, 291.031723391396, 295.691137917103, 300.358576005258, 305.033057068622, 309.713600519905, 314.399225771821, 319.088952237129, 323.781799328541, 328.476786458769, 333.172933040573, 337.869258486666, 342.564782209758, 347.258523622611, 351.949502137935, 356.636737168444, 361.319248126896, 365.996054426005, 370.666175478481, 375.328630697086, 379.982439494531, 384.626621283527, 389.260195476835, 393.882181487168, 398.491598727235, 403.0874666098, 403.0874666098, 403.0874666098, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitY3Spp_3S_3S_Norm[mY2pp]_Comp[mpol_eoBfDK]",
        "fTitle" : "Projection of Fit1D FitY3Spp_3S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 10.3353994,
          "fXmax" : 10.3846006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 443.39621327078,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 443.39621327078,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitY3Spp_3S",
      "_ymin" : 0,
      "_ymax" : 403.0874666098,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitY3Spp_3S_3S_Norm[mY2pp]",
      "fTitle" : "Projection of Fit1D FitY3Spp_3S",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 257,
      "fX" : [10.3394995, 10.3395, 10.34, 10.3405, 10.341, 10.3415, 10.342, 10.3425, 10.343, 10.3435, 10.344, 10.3445, 10.345, 10.3455, 10.346, 10.3465, 10.347, 10.3475, 10.348, 10.3485, 10.349, 10.3495, 10.35, 10.3505, 10.351, 10.35125, 10.3515, 10.35175, 10.352, 10.352125, 10.35225, 10.352375, 10.3525, 10.352625, 10.35275, 10.3528125, 10.352875, 10.3529375, 10.353, 10.3530625, 10.353125, 10.3531875, 10.35325, 10.3533125, 10.35334375, 10.353375, 10.35340625, 10.3534375, 10.35346875, 10.3535, 10.35353125, 10.3535625, 10.35359375, 10.353625, 10.35365625, 10.3536875, 10.35371875, 10.35375, 10.35378125, 10.353796875, 10.3538125, 10.353828125, 10.35384375, 10.353859375, 10.353875, 10.353890625, 10.35390625, 10.353921875, 10.3539375, 10.35396875, 10.354, 10.35403125, 10.3540625, 10.35409375, 10.354125, 10.35415625, 10.3541875, 10.35421875, 10.35425, 10.35428125, 10.3543125, 10.35434375, 10.354375, 10.3545, 10.35453125, 10.3545625, 10.35459375, 10.354625, 10.35465625, 10.3546875, 10.354703125, 10.35471875, 10.354734375, 10.35475, 10.354765625, 10.35478125, 10.354796875, 10.3548125, 10.354828125, 10.35484375, 10.354859375, 10.354875, 10.354890625, 10.35490625, 10.354921875, 10.3549375, 10.354953125, 10.35496875, 10.354984375, 10.355, 10.355015625, 10.35503125, 10.355046875, 10.3550625, 10.355078125, 10.35509375, 10.355109375, 10.355125, 10.355140625, 10.35515625, 10.355171875, 10.3551875, 10.355203125, 10.35521875, 10.355234375, 10.35525, 10.355265625, 10.35528125, 10.355296875, 10.3553125, 10.355328125, 10.35534375, 10.355359375, 10.355375, 10.355390625, 10.35540625, 10.355421875, 10.3554375, 10.355453125, 10.35546875, 10.355484375, 10.3555, 10.355515625, 10.35553125, 10.355546875, 10.3555625, 10.35559375, 10.355625, 10.35565625, 10.3556875, 10.35571875, 10.35575, 10.3558125, 10.355875, 10.3559375, 10.35596875, 10.356, 10.35603125, 10.3560625, 10.35609375, 10.356125, 10.35615625, 10.3561875, 10.35621875, 10.35625, 10.35628125, 10.356296875, 10.3563125, 10.356328125, 10.35634375, 10.356359375, 10.356375, 10.356390625, 10.35640625, 10.356421875, 10.3564375, 10.35646875, 10.3565, 10.35653125, 10.3565625, 10.35659375, 10.356625, 10.35665625, 10.3566875, 10.35671875, 10.35675, 10.35678125, 10.3568125, 10.35684375, 10.356875, 10.35690625, 10.3569375, 10.35696875, 10.357, 10.3570625, 10.357125, 10.3571875, 10.35725, 10.3573125, 10.357375, 10.3574375, 10.3575, 10.3575625, 10.357625, 10.35775, 10.357875, 10.358, 10.358125, 10.35825, 10.3585, 10.35875, 10.359, 10.3595, 10.36, 10.3605, 10.361, 10.3615, 10.362, 10.3625, 10.363, 10.3635, 10.364, 10.3645, 10.365, 10.3655, 10.366, 10.3665, 10.367, 10.3675, 10.368, 10.3685, 10.369, 10.3695, 10.37, 10.3705, 10.371, 10.3715, 10.372, 10.3725, 10.373, 10.3735, 10.374, 10.3745, 10.375, 10.3755, 10.376, 10.3765, 10.377, 10.3775, 10.378, 10.3785, 10.379, 10.3795, 10.38, 10.38, 10.3805, 10.3805005],
      "fY" : [0, 73.1677528460367, 73.1677528460367, 75.8129721147185, 78.5211653222262, 81.2913635172491, 84.1226019282298, 87.0139216844719, 89.9643723435225, 92.9730156519284, 96.0389312215542, 99.1612252286681, 102.339043966357, 105.57159533679, 108.85818359767, 112.198266726379, 115.5915533178, 119.03817042262, 122.538962418141, 126.096039770796, 129.713821617235, 133.401093814175, 137.175250958698, 141.071481112593, 145.16381033489, 147.328662424035, 149.616601316801, 152.083994888288, 154.820741316726, 156.332806491292, 157.973646804196, 159.777401759083, 161.788853671679, 164.067210356493, 166.691409297658, 168.1650509312, 169.767631505699, 171.518440477668, 173.440061546129, 175.559004934659, 177.906474907864, 180.519304524524, 183.441097958578, 186.72363142283, 188.519006729712, 190.428577538044, 192.461948446379, 194.629635894232, 196.943164695454, 199.415175868215, 202.059547211542, 204.891528281219, 207.927891652748, 211.18710262919, 214.689509862119, 218.457559713994, 222.516037609233, 226.892340106147, 231.616781983241, 234.119911005857, 236.722943287956, 239.430650944542, 242.248062061384, 245.180475940731, 248.233479344655, 251.412963810374, 254.725144113141, 258.176577960116, 261.772507979563, 269.260717084486, 277.090547123685, 285.256863384127, 293.752120616358, 302.566249336481, 311.686559409817, 321.097663298036, 330.781421233638, 340.716910429185, 350.88042023588, 361.245474915199, 371.78288540217, 382.460831119106, 393.244972538973, 436.677445443835, 447.401076034203, 457.982132185854, 468.374331958619, 478.530827434155, 488.404555369789, 497.948602063636, 502.582467497055, 507.116578580229, 511.545281290118, 515.863002225055, 520.064260561818, 524.143679936782, 528.096000215855, 531.916089117749, 535.598953652604, 539.139751344412, 542.533801199577, 545.776594385097, 548.863804586013, 551.791298006764, 554.555142984546, 557.151619183696, 559.577226339561, 561.828692525849, 563.902981916334, 565.797302014112, 567.509110326677, 569.036120463114, 570.376307633209, 571.5279135301, 572.489450579333, 573.259705541255, 573.837742453492, 574.222904903361, 574.414817623356, 574.413387403722, 574.218803319123, 573.831536268595, 573.252337830559, 572.482238436536, 571.522544869597, 570.374837096775, 569.040964445451, 567.523041137018, 565.823441192827, 563.944792729411, 561.889971663215, 559.662094844157, 557.26451264166, 554.700801009367, 551.974753052616, 549.090370127665, 546.051852501663, 542.863589603849, 539.530149899645, 536.056270420278, 532.446845981484, 528.70691812514, 524.841663820832, 520.856383958971, 516.756491672984, 512.547500528873, 503.824706563052, 494.733665325329, 485.320881236849, 475.633319163429, 465.718030667302, 455.621791293265, 435.070113038833, 414.334231154934, 393.745572322983, 383.601368213366, 373.603275291417, 363.782673548183, 354.168295405438, 344.786149065851, 335.65947176139, 326.80871178057, 318.251537844527, 310.002874123145, 302.074958940012, 294.488995814826, 290.877202595379, 287.397634412589, 284.045533296296, 280.816315696982, 277.705565974904, 274.70903013834, 271.822609818097, 269.042356470967, 266.364465802947, 263.785272403435, 258.908979409366, 254.386740532756, 250.193730226182, 246.306895315014, 242.704826248303, 239.36763786177, 236.276858939302, 233.415329913379, 230.767108093731, 228.31737986038, 226.05237930138, 223.959312814746, 222.026289229385, 220.242255033886, 218.596934334059, 217.080773188563, 215.684887997176, 214.401017642096, 212.139126302731, 210.239851909568, 208.655380988982, 207.344317302209, 206.27080651652, 205.403782175442, 204.716315896556, 204.185057164889, 203.789750175772, 203.512816964142, 203.255039410477, 203.312158900583, 203.608973960661, 204.088600256172, 204.707945088899, 206.242871580287, 208.035438044111, 209.98216491984, 214.121406410696, 218.418394061391, 222.787766613252, 227.198414931153, 231.638386605873, 236.102628922776, 240.588622074299, 245.094793327599, 249.619930392556, 254.162960520063, 258.722865880051, 263.298650603573, 267.889327739497, 272.493914012257, 277.111427683182, 281.74088766516, 286.381313151102, 291.031723455882, 295.691137948089, 300.358576020306, 305.033057076005, 309.713600523564, 314.399225773652, 319.088952238054, 323.781799329013, 328.476786459012, 333.172933040699, 337.869258486732, 342.564782209793, 347.258523622629, 351.949502137945, 356.636737168449, 361.319248126899, 365.996054426007, 370.666175478482, 375.328630697086, 379.982439494531, 384.626621283527, 389.260195476835, 393.882181487168, 398.491598727235, 403.0874666098, 403.0874666098, 403.0874666098, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitY3Spp_3S_3S_Norm[mY2pp]",
        "fTitle" : "Projection of Fit1D FitY3Spp_3S",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 259,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 257,
          "fXmin" : 10.3353994,
          "fXmax" : 10.3846006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 631.856299385692,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 631.856299385692,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitY3Spp_3S",
      "_ymin" : 0,
      "_ymax" : 574.414817623356,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_bhds_1000",
      "fTitle" : "Histogram of bhds_1000_plot__mY2pp",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 80,
      "fX" : [10.34025, 10.34075, 10.34125, 10.34175, 10.34225, 10.34275, 10.34325, 10.34375, 10.34425, 10.34475, 10.34525, 10.34575, 10.34625, 10.34675, 10.34725, 10.34775, 10.34825, 10.34875, 10.34925, 10.34975, 10.35025, 10.35075, 10.35125, 10.35175, 10.35225, 10.35275, 10.35325, 10.35375, 10.35425, 10.35475, 10.35525, 10.35575, 10.35625, 10.35675, 10.35725, 10.35775, 10.35825, 10.35875, 10.35925, 10.35975, 10.36025, 10.36075, 10.36125, 10.36175, 10.36225, 10.36275, 10.36325, 10.36375, 10.36425, 10.36475, 10.36525, 10.36575, 10.36625, 10.36675, 10.36725, 10.36775, 10.36825, 10.36875, 10.36925, 10.36975, 10.37025, 10.37075, 10.37125, 10.37175, 10.37225, 10.37275, 10.37325, 10.37375, 10.37425, 10.37475, 10.37525, 10.37575, 10.37625, 10.37675, 10.37725, 10.37775, 10.37825, 10.37875, 10.37925, 10.37975],
      "fY" : [86, 71, 77, 80, 76, 100, 92, 91, 101, 97, 111, 106, 109, 101, 120, 135, 116, 131, 120, 142, 128, 129, 161, 139, 177, 165, 188, 260, 308, 510, 612, 429, 290, 235, 205, 198, 224, 226, 210, 229, 229, 237, 228, 209, 263, 242, 228, 226, 249, 283, 265, 285, 265, 288, 248, 280, 288, 301, 276, 303, 313, 305, 336, 340, 352, 320, 353, 357, 342, 354, 407, 372, 375, 358, 354, 356, 353, 430, 421, 383],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_bhds_1000",
        "fTitle" : "Histogram of bhds_1000_plot__mY2pp",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 10.336,
          "fXmax" : 10.384,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 5.1287472488916,
          "fXmax" : 694.708680500992,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 694.708680500992,
        "fMinimum" : 5.1287472488916,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "fEXlow" : [2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4],
      "fEXhigh" : [2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4, 2.50000000000006e-4],
      "fEYlow" : [9.2555546645027, 8.40625831343334, 8.75586817817742, 8.925539206363, 8.69857573269304, 9.98325482288658, 9.57420129928205, 9.52183408565944, 9.56230589874906, 9.83185435575356, 10.0475115548645, 9.80776406404415, 9.95227248018344, 9.56230589874906, 10.4658560997307, 11.129703349613, 10.2819293264239, 10.9564392373896, 10.4658560997307, 11.4268604418766, 10.8247516529061, 10.8688170009021, 12.1984250992003, 11.3004237212059, 12.8135269556944, 12.3549601321824, 13.2204227340122, 15.6322658049017, 17.0570498660794, 22.088713996153, 24.2436860633172, 20.2183493551007, 16.5367250374008, 14.837861650178, 13.8265487818944, 13.5801278403287, 14.4749791318719, 14.5416089564913, 14, 14.6410039297267, 14.6410039297267, 14.9029218007494, 14.6079449297381, 13.9654761414894, 15.7249807395879, 15.0643824162734, 14.6079449297381, 14.5416089564913, 15.2876534038469, 16.3300326797068, 15.7864974749023, 16.3893457540545, 15.7864974749023, 16.4779268463496, 15.2559512565887, 16.2406690427832, 16.4779268463496, 16.8565549577098, 16.1207701385947, 16.914074767268, 17.1988700204279, 16.9714052096562, 17.8371208208923, 17.9458667456967, 18.2683243791234, 17.3955301681733, 18.2949461292125, 18.4010581714358, 18, 18.3215302247187, 19.6804360706105, 18.7937813815747, 18.8713706278105, 18.4274932307477, 18.3215302247187, 18.3745860881769, 18.2949461292125, 20.2424685126915, 20.0243757517738, 19.0767719504519],
      "fEYhigh" : [10.309590587781, 9.46573571303071, 9.81297860268175, 9.98156730479691, 9.7560610979592, 11.0333609411497, 10.626443289669, 10.5743626945331, 10.5623058987491, 10.8827303945866, 11.0475115548645, 10.8077640640442, 10.9522724801834, 10.5623058987491, 11.4658560997306, 12.129703349613, 11.2819293264239, 11.9564392373896, 11.4658560997306, 12.4268604418766, 11.8247516529061, 11.8688170009021, 13.1984250992003, 12.300423721206, 13.8135269556944, 13.3549601321824, 14.2204227340122, 16.6322658049017, 18.0570498660794, 23.088713996153, 25.2436860633172, 21.2183493551007, 17.5367250374008, 15.837861650178, 14.8265487818944, 14.5801278403287, 15.4749791318719, 15.5416089564913, 15, 15.6410039297267, 15.6410039297267, 15.9029218007494, 15.6079449297381, 14.9654761414894, 16.724980739588, 16.0643824162734, 15.6079449297381, 15.5416089564913, 16.2876534038469, 17.3300326797068, 16.7864974749023, 17.3893457540545, 16.7864974749023, 17.4779268463496, 16.2559512565887, 17.2406690427832, 17.4779268463496, 17.8565549577098, 17.1207701385947, 17.914074767268, 18.1988700204279, 17.9714052096562, 18.8371208208923, 18.9458667456967, 19.2683243791234, 18.3955301681733, 19.2949461292125, 19.4010581714358, 19, 19.3215302247187, 20.6804360706105, 19.7937813815747, 19.8713706278105, 19.4274932307477, 19.3215302247187, 19.3745860881769, 19.2949461292125, 21.2424685126915, 21.0243757517738, 20.0767719504519],
      "_yAxisLabel" : "Events \/ ( 0.0005 )",
      "_ymin" : 0,
      "_ymax" : 637.243686063317,
      "_normValue" : 0,
      "_nominalBinWidth" : 5.00000000000012e-4,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 17,
  "fWindowTopY" : 29,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 9.45185185559929,
  "fY1" : -20.2409638099979,
  "fX2" : 10.6864197532,
  "fY2" : 148.433735235014,
  "fXtoAbsPixelk" : -7656.00002557039,
  "fXtoPixelk" : -7656.00002557039,
  "fXtoPixel" : 810.000002384186,
  "fYtoAbsPixelk" : 704.000000357628,
  "fYtoPixelk" : 704.000000357628,
  "fYtoPixel" : -4.74285713583231,
  "fUtoAbsPixelk" : 0,
  "fUtoPixelk" : 0,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 9.45185185559929,
  "fPixeltoXk" : 9.45185185559929,
  "fPixeltoX" : 0.00123456789760069,
  "fAbsPixeltoYk" : 148.433735235014,
  "fPixeltoYk" : -20.2409638099979,
  "fPixeltoY" : -0.210843373806264,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 9.6,
  "fUymin" : 0,
  "fUxmax" : 10.6,
  "fUymax" : 140,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 9.6,
      "fY1" : 0,
      "fX2" : 10.6,
      "fY2" : 140,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1011",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 9.6,
        "fXmax" : 10.6,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1955,
      "fTsumw" : 1955,
      "fTsumw2" : 1955,
      "fTsumwx" : 20209.9376888275,
      "fTsumwx2" : 208999.64454149,
      "fMaximum" : 140,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 2, 0, 3, 4, 4, 62, 57, 7, 15, 20, 10, 11, 16, 15, 23, 17, 27, 20, 31, 45, 31, 37, 38, 103, 100, 49, 65, 54, 71, 57, 66, 66, 79, 58, 91, 78, 111, 96, 98, 95, 120, 0]
    }],
    "opt" : ["", ""]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 8,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 9.82222222267191,
  "fY1" : -5.78313251714226,
  "fX2" : 9.970370370384,
  "fY2" : 42.4096386385753,
  "fXtoAbsPixelk" : -66300.0001981853,
  "fXtoPixelk" : -66300.0001981853,
  "fXtoPixel" : 6750.0000198682,
  "fYtoAbsPixelk" : 704.000000357628,
  "fYtoPixelk" : 704.000000357628,
  "fYtoPixel" : -16.5999999754131,
  "fUtoAbsPixelk" : 0,
  "fUtoPixelk" : 0,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 9.82222222267191,
  "fPixeltoXk" : 9.82222222267191,
  "fPixeltoX" : 1.48148147712083e-4,
  "fAbsPixeltoYk" : 42.4096386385753,
  "fPixeltoYk" : -5.78313251714226,
  "fPixeltoY" : -0.060240963944647,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 9.84,
  "fUymin" : 0,
  "fUxmax" : 9.96,
  "fUymax" : 40,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 9.84,
      "fY1" : 0,
      "fX2" : 9.96,
      "fY2" : 40,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_55cf7894d880",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 9.84,
        "fXmax" : 9.96,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 40,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]_Comp[cb2_BkHXak]",
      "fTitle" : "Projection of Fit1D FitXb11_1P",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 265,
      "fX" : [9.839998, 9.84, 9.842, 9.844, 9.846, 9.848, 9.85, 9.852, 9.854, 9.856, 9.858, 9.86, 9.862, 9.864, 9.866, 9.868, 9.87, 9.872, 9.874, 9.876, 9.878, 9.88, 9.882, 9.883, 9.8835, 9.884, 9.8845, 9.885, 9.8855, 9.88575, 9.886, 9.88625, 9.8865, 9.88675, 9.887, 9.887125, 9.88725, 9.887375, 9.8875, 9.887625, 9.88775, 9.887875, 9.888, 9.888125, 9.8881875, 9.88825, 9.8883125, 9.888375, 9.8884375, 9.8885, 9.8885625, 9.888625, 9.8886875, 9.88875, 9.8888125, 9.888875, 9.8889375, 9.889, 9.8890625, 9.889125, 9.8891875, 9.88921875, 9.88925, 9.88928125, 9.8893125, 9.88934375, 9.889375, 9.88940625, 9.8894375, 9.8895, 9.8895625, 9.889625, 9.8896875, 9.88975, 9.8898125, 9.889875, 9.8899375, 9.89, 9.8900625, 9.890125, 9.8901875, 9.89025, 9.8903125, 9.890375, 9.8904375, 9.8905, 9.891, 9.8910625, 9.891125, 9.8911875, 9.89125, 9.8913125, 9.891375, 9.89140625, 9.8914375, 9.89146875, 9.8915, 9.89153125, 9.8915625, 9.89159375, 9.891625, 9.89165625, 9.8916875, 9.89171875, 9.89175, 9.89178125, 9.8918125, 9.89184375, 9.891875, 9.89190625, 9.8919375, 9.89196875, 9.892, 9.89203125, 9.8920625, 9.89209375, 9.892125, 9.89215625, 9.8921875, 9.89221875, 9.89225, 9.89228125, 9.8923125, 9.89234375, 9.892375, 9.89240625, 9.8924375, 9.89246875, 9.8925, 9.89253125, 9.8925625, 9.89259375, 9.892625, 9.89265625, 9.8926875, 9.89271875, 9.89275, 9.89278125, 9.8928125, 9.89284375, 9.892875, 9.89290625, 9.8929375, 9.89296875, 9.893, 9.89303125, 9.8930625, 9.89309375, 9.893125, 9.89315625, 9.8931875, 9.89321875, 9.89325, 9.89328125, 9.8933125, 9.89334375, 9.893375, 9.8934375, 9.8935, 9.8935625, 9.893625, 9.8936875, 9.89375, 9.8938125, 9.893875, 9.894, 9.894125, 9.8941875, 9.89425, 9.8943125, 9.894375, 9.8944375, 9.8945, 9.8945625, 9.894625, 9.8946875, 9.89475, 9.8948125, 9.894875, 9.8949375, 9.89496875, 9.895, 9.89503125, 9.8950625, 9.89509375, 9.895125, 9.89515625, 9.8951875, 9.89521875, 9.89525, 9.89528125, 9.8953125, 9.895375, 9.8954375, 9.8955, 9.8955625, 9.895625, 9.8956875, 9.89575, 9.8958125, 9.895875, 9.8959375, 9.896, 9.8960625, 9.896125, 9.8961875, 9.89625, 9.8963125, 9.896375, 9.8964375, 9.8965, 9.8965625, 9.896625, 9.89675, 9.896875, 9.897, 9.897125, 9.89725, 9.897375, 9.8975, 9.897625, 9.89775, 9.897875, 9.898, 9.89825, 9.8985, 9.89875, 9.899, 9.89925, 9.8995, 9.9, 9.9005, 9.901, 9.902, 9.904, 9.906, 9.908, 9.91, 9.912, 9.914, 9.916, 9.918, 9.92, 9.922, 9.924, 9.926, 9.928, 9.93, 9.932, 9.934, 9.936, 9.938, 9.94, 9.942, 9.944, 9.946, 9.948, 9.95, 9.952, 9.954, 9.956, 9.958, 9.96, 9.96, 9.960002],
      "fY" : [0, 1.28522466274056e-5, 1.56847176875957e-5, 1.92908870088025e-5, 2.39265510098288e-5, 2.99481426418693e-5, 3.78592613436731e-5, 4.83822521541116e-5, 6.25704275975002e-5, 8.19876951861291e-5, 1.0900269596339e-4, 1.47282696339776e-4, 2.02646289790826e-4, 2.84581983022021e-4, 4.09048528328606e-4, 6.03846320520917e-4, 9.19393864422578e-4, 0.0014514965041696, 0.00239244224287614, 0.00415413079069123, 0.00769127935797517, 0.0154435972745571, 0.0344697009206161, 0.0541782701919968, 0.0689734854413075, 0.0888269870305655, 0.115855166674307, 0.153241047615089, 0.205874623309143, 0.240159015577009, 0.281447579406504, 0.33145325606614, 0.392381589436763, 0.467095076693476, 0.559340477477053, 0.613526030627751, 0.674066548427935, 0.741841924742803, 0.817873229468104, 0.903348585517121, 0.999654403819475, 1.10841321822687, 1.23152968207286, 1.37124669893711, 1.44814042765156, 1.53021419031414, 1.61787668949637, 1.71157369057455, 1.81179182910959, 1.91906285622563, 2.03396837788838, 2.15714515183829, 2.28929101499116, 2.43117152461546, 2.58362740863297, 2.74758293456198, 2.92405532283429, 3.11416534916418, 3.31914930288617, 3.54037249381597, 3.77934453044825, 3.90600178822959, 4.0377366276093, 4.17478642200739, 4.31740124316245, 4.46584462718162, 4.62039439214038, 4.78134351103064, 4.94900104414614, 5.30244120804439, 5.67320626874218, 6.06087898360211, 6.46542350002482, 6.88672384875195, 7.32457931073182, 7.77870012819988, 8.24870362188268, 8.73411077578235, 9.23434334985785, 9.74872157895804, 10.2764625135538, 10.8166790542873, 11.3683797275613, 11.9304692445986, 12.5017498798811, 13.0809236979932, 17.8129156582603, 18.3904160632147, 18.9584323976397, 19.5149579616548, 20.0579776085977, 20.5854796424948, 21.0954680294056, 21.3432781819784, 21.585974821209, 21.8233183979582, 22.0550726853029, 22.2810051681172, 22.5008874298766, 22.714495535847, 22.9216104118099, 23.1220182173758, 23.3155107129426, 23.5018856195295, 23.6809469705653, 23.8525054547384, 24.0163787491644, 24.1723918419929, 24.3203773436146, 24.4601757857783, 24.5916359078312, 24.7146149293338, 24.8289788084329, 24.9346024852929, 25.0313701099449, 25.119175254006, 25.1979211057433, 25.2675206479552, 25.3278968181964, 25.3789826509627, 25.4207214014732, 25.4530666507112, 25.4759823914461, 25.4894430950304, 25.4934337587982, 25.4879499339294, 25.4729977337126, 25.4485938221894, 25.4147653832025, 25.3715500699405, 25.3189959350944, 25.2571613418092, 25.186114855681, 25.1059351180572, 25.0167107009715, 24.9185399441129, 24.8115307742064, 24.6958005072856, 24.571475634393, 24.4386915912404, 24.2975925123808, 24.1483309705405, 23.9910677018052, 23.8259713173297, 23.6532180022521, 23.4729912025958, 23.2854813009802, 23.0908852819089, 22.889406387411, 22.6812537639137, 22.4666421012662, 22.2457912646823, 22.0189259205258, 21.7862751568793, 21.5480720996774, 21.3045535253572, 21.0559594709955, 20.5445190232093, 20.015721371892, 19.4715642340895, 18.9140600174803, 18.3452236301436, 17.7670606120395, 17.1815556831789, 16.5906617964084, 15.4002986056697, 14.2105824370714, 13.6202392419792, 13.035026551964, 12.4564253730534, 11.8858232332239, 11.3245102716741, 10.7736762109039, 10.2344081975331, 9.70768948963655, 9.19439896086753, 8.69531138473431, 8.21109845665639, 7.74233050568791, 7.28947884380529, 7.06915297752898, 6.85450046793682, 6.64649212343865, 6.44491838137803, 6.24957641192406, 6.06026989778855, 5.876808821282, 5.69900925849937, 5.52669318034763, 5.35968826014692, 5.19782768762596, 5.04094998913089, 4.74152296544313, 4.46021566867398, 4.19591142078528, 3.94756360211773, 3.71419117842012, 3.49487451840968, 3.28875148272313, 3.09501376623191, 2.91290347712244, 2.74170993711801, 2.58076668831038, 2.42944869303404, 2.28716971412101, 2.15337986372294, 2.02756330964786, 1.9092361289716, 1.79794429923878, 1.69326181831814, 1.59478894455659, 1.50215054934819, 1.41499457485919, 1.25582843873186, 1.11488286967978, 0.990035973793636, 0.879417148546749, 0.781376829601618, 0.694459938945583, 0.617382574310581, 0.549011537918864, 0.488346353204431, 0.434503462318177, 0.38670233575577, 0.306546590811668, 0.243266709128064, 0.193255146999223, 0.153687102540096, 0.122348194046112, 0.097500618263161, 0.0621097493593239, 0.039724896890503, 0.025508525597992, 0.0106406761615867, 0.00193595105788918, 3.72574761997833e-4, 7.55734884225909e-5, 1.61046024641692e-5, 3.59475832068708e-6, 8.38215124105445e-7, 2.0367322792042e-7, 5.14541302665117e-8, 1.34867931109097e-8, 3.66070304809932e-9, 1.0271089646765e-9, 2.97406850801701e-10, 8.8737229737648e-11, 2.7243703389627e-11, 8.59526571610293e-12, 2.78324606310801e-12, 9.23941761736398e-13, 3.14103029245523e-13, 1.0924399269315e-13, 3.88339345438644e-14, 1.40970744416249e-14, 5.22142041423136e-15, 1.971740884028e-15, 7.58562708968694e-16, 2.97105451846874e-16, 1.18391625235692e-16, 4.79680247960704e-17, 1.97490796063139e-17, 8.25777694215319e-18, 8.25777694215319e-18, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]_Comp[cb2_BkHXak]",
        "fTitle" : "Projection of Fit1D FitXb11_1P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 267,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 265,
          "fXmin" : 9.8279976,
          "fXmax" : 9.9720024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 28.042777134678,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 28.042777134678,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb11_1P",
      "_ymin" : 0,
      "_ymax" : 25.4934337587982,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]_Comp[cb2_EmBCMo]",
      "fTitle" : "Projection of Fit1D FitXb11_1P",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1180,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 266,
      "fX" : [9.839998, 9.84, 9.842, 9.844, 9.846, 9.848, 9.85, 9.852, 9.854, 9.856, 9.858, 9.86, 9.862, 9.864, 9.866, 9.868, 9.87, 9.872, 9.874, 9.876, 9.878, 9.88, 9.882, 9.884, 9.886, 9.888, 9.89, 9.892, 9.894, 9.896, 9.898, 9.9, 9.901, 9.902, 9.903, 9.9035, 9.904, 9.9045, 9.905, 9.90525, 9.9055, 9.90575, 9.906, 9.90625, 9.906375, 9.9065, 9.906625, 9.90675, 9.906875, 9.907, 9.907125, 9.90725, 9.907375, 9.9075, 9.907625, 9.9076875, 9.90775, 9.9078125, 9.907875, 9.9079375, 9.908, 9.9080625, 9.908125, 9.9081875, 9.90825, 9.9083125, 9.908375, 9.9084375, 9.9085, 9.9085625, 9.908625, 9.90865625, 9.9086875, 9.90871875, 9.90875, 9.90878125, 9.9088125, 9.90884375, 9.908875, 9.9089375, 9.909, 9.9090625, 9.909125, 9.9091875, 9.90925, 9.9093125, 9.909375, 9.9094375, 9.9095, 9.9095625, 9.909625, 9.9096875, 9.90975, 9.9098125, 9.909875, 9.9099375, 9.91, 9.910125, 9.91025, 9.910375, 9.9104375, 9.9105, 9.9105625, 9.910625, 9.9106875, 9.91075, 9.9108125, 9.91084375, 9.910875, 9.91090625, 9.9109375, 9.91096875, 9.911, 9.91103125, 9.9110625, 9.91109375, 9.911125, 9.91115625, 9.9111875, 9.91121875, 9.91125, 9.91128125, 9.9113125, 9.91134375, 9.911375, 9.91140625, 9.9114375, 9.91146875, 9.9115, 9.91153125, 9.9115625, 9.91159375, 9.911625, 9.91165625, 9.9116875, 9.91171875, 9.91175, 9.91178125, 9.9118125, 9.91184375, 9.911875, 9.91190625, 9.9119375, 9.91196875, 9.912, 9.91203125, 9.9120625, 9.91209375, 9.912125, 9.91215625, 9.9121875, 9.91221875, 9.91225, 9.91228125, 9.9123125, 9.91234375, 9.912375, 9.91240625, 9.9124375, 9.91246875, 9.9125, 9.91253125, 9.9125625, 9.91259375, 9.912625, 9.91265625, 9.9126875, 9.91271875, 9.91275, 9.9128125, 9.912875, 9.9129375, 9.913, 9.9130625, 9.913125, 9.9131875, 9.91325, 9.9135, 9.913625, 9.9136875, 9.91375, 9.9138125, 9.913875, 9.9139375, 9.914, 9.9140625, 9.914125, 9.9141875, 9.91425, 9.9143125, 9.914375, 9.91440625, 9.9144375, 9.91446875, 9.9145, 9.91453125, 9.9145625, 9.91459375, 9.914625, 9.91465625, 9.9146875, 9.91475, 9.9148125, 9.914875, 9.9149375, 9.915, 9.9150625, 9.915125, 9.9151875, 9.91525, 9.9153125, 9.915375, 9.9154375, 9.9155, 9.9155625, 9.915625, 9.9156875, 9.91575, 9.9158125, 9.915875, 9.9159375, 9.916, 9.9160625, 9.916125, 9.91625, 9.916375, 9.9165, 9.916625, 9.91675, 9.916875, 9.917, 9.917125, 9.91725, 9.917375, 9.9175, 9.91775, 9.918, 9.91825, 9.9185, 9.91875, 9.919, 9.9195, 9.92, 9.921, 9.922, 9.924, 9.926, 9.928, 9.93, 9.932, 9.934, 9.936, 9.938, 9.94, 9.942, 9.944, 9.946, 9.948, 9.95, 9.952, 9.954, 9.956, 9.958, 9.96, 9.96, 9.960002],
      "fY" : [0, 2.26947419995324e-6, 2.62601062288172e-6, 3.05113859240757e-6, 3.56062459324503e-6, 4.17448801785639e-6, 4.91832922283624e-6, 5.82513264517779e-6, 6.93773802993238e-6, 8.31226135625153e-6, 1.00228811648593e-5, 1.21686119184617e-5, 1.4883006817887e-5, 1.83482400035242e-5, 2.28158344003733e-5, 2.86376381829891e-5, 3.63128842470621e-5, 4.65609704957534e-5, 6.04362301539469e-5, 7.95128124918195e-5, 1.06189554293698e-4, 1.44205881674955e-4, 1.99540236401269e-4, 2.82025638180374e-4, 4.08361502608353e-4, 6.07962738884776e-4, 9.34862679835871e-4, 0.00149328006389626, 0.00249611709112455, 0.00440922280665313, 0.00834086826072403, 0.0172175269934815, 0.0257701323827852, 0.0398745249516625, 0.0641654836937917, 0.0827946793660965, 0.108217531266012, 0.1434771341268, 0.193265256445157, 0.225773192734543, 0.264991243009356, 0.312578012417825, 0.370674366773845, 0.442066178215819, 0.483848703757766, 0.530410155740368, 0.582395523109971, 0.64055062229335, 0.705740094646301, 0.778969030955137, 0.861409040815775, 0.954429789495337, 1.05963728622864, 1.17892054302895, 1.31450865482333, 1.38922355049499, 1.46904091064257, 1.55436891356185, 1.64565327298017, 1.74338114877714, 1.84808551405682, 1.96035003766083, 2.08081454963642, 2.21018116690757, 2.34922116769889, 2.49878271625886, 2.65979955474283, 2.83330079669551, 3.02042197715366, 3.22241753858421, 3.44067495986364, 3.55637572977773, 3.67673076858863, 3.80195841187607, 3.93228871571898, 4.06796416626274, 4.20924043714321, 4.3563871983616, 4.50968898050527, 4.83026930024563, 5.16595316761194, 5.51675771775192, 5.88263204058356, 6.26345242705734, 6.65901830245296, 7.06904848256653, 7.49317780792318, 7.93095421084709, 8.38183626892744, 8.84519129647601, 9.32029402287279, 9.80632590322694, 10.3023751026729, 10.8074371903894, 11.3204165742508, 11.8401287003262, 12.3653030344904, 13.4265497272176, 14.4924359770583, 15.550188626007, 16.0717913784637, 16.5862129732638, 17.091670632603, 17.5863664706166, 18.0684978749673, 18.536268232144, 18.987897909786, 19.2071112433352, 19.4216354037176, 19.6312576882964, 19.8357685534873, 20.0349619619511, 20.2286357269675, 20.4165918531366, 20.598636872568, 20.7745821758098, 20.9442443367648, 21.1074454307667, 21.2640133450026, 21.4137820806113, 21.5565920456761, 21.6922903383564, 21.820731019533, 21.9417753742379, 22.0552921611827, 22.1611578498248, 22.2592568443378, 22.3494816938992, 22.4317332888121, 22.5059210419239, 22.5719630548636, 22.6297862686951, 22.6793265986099, 22.7205290522887, 22.7533478316212, 22.7777464175365, 22.7936976377286, 22.8011837170859, 22.8001963106958, 22.7907365193478, 22.7728148874909, 22.7464513836433, 22.7116753633171, 22.6685255145459, 22.6170497861577, 22.5573052989917, 22.4893582402671, 22.4132837413834, 22.3291657394923, 22.2370968231663, 22.137178062571, 22.0295188246035, 21.9142365734206, 21.7914566568877, 21.661312079521, 21.5239432624802, 21.3794977911819, 21.2281301511937, 21.0700014531066, 20.9052791470437, 20.7341367274729, 20.5567534290821, 20.3733139145041, 20.1840079546184, 19.9890301021568, 19.7885793594343, 19.5828588410562, 19.3720754323009, 19.1564394440184, 18.7114660118036, 18.2496762871885, 17.7728404393605, 17.2827498791049, 16.781206202156, 16.2700103547352, 15.7509521102503, 15.2257999404092, 13.0983506953056, 12.0409518379583, 11.5189902674505, 11.0032841831315, 10.4950515066427, 9.99542224803349, 9.50543600800141, 9.02604025243139, 8.55808933769541, 8.10234425814497, 7.65947308171727, 7.23005203433699, 6.8145671889517, 6.41341671173571, 6.21879190462525, 6.0300219671566, 5.8470931423154, 5.66982125649062, 5.49802805122988, 5.33154098981372, 5.17019307026614, 5.01382264454805, 4.86227324376536, 4.71539340922861, 4.43506068038725, 4.17170691896016, 3.92428484218025, 3.69181292877906, 3.47337121678837, 3.26809737444752, 3.07518302626259, 2.8938703173287, 2.72344870020746, 2.56325192969819, 2.41265525182333, 2.27107277426789, 2.13795500633773, 2.01278655737982, 1.895083983212, 1.78439377091872, 1.68029045299757, 1.58237484235361, 1.49027238031225, 1.40363159027271, 1.32212263013446, 1.24543593708059, 1.17328095872535, 1.04149193574797, 0.924768053191193, 0.821357371583584, 0.729715136574888, 0.648478870920836, 0.576446509551739, 0.51255720002558, 0.455874438289088, 0.405571251169904, 0.360917173241094, 0.321266797308663, 0.25476161076716, 0.202240091872037, 0.160716835098469, 0.127853352995253, 0.10181583939497, 0.0811646538446071, 0.051736745753237, 0.0331113505195742, 0.0137229218834061, 0.00577482086482305, 0.00106831376088519, 2.08826724916821e-4, 4.29820517168299e-5, 9.28598603353241e-6, 2.09970039439605e-6, 4.95600896331033e-7, 1.2181634616226e-7, 3.11112033319332e-8, 8.2391318051646e-9, 2.25831140026694e-9, 6.39543407553772e-10, 1.86827933799844e-10, 5.62148768944241e-11, 1.73978695712833e-11, 5.5311487093467e-12, 1.80420493810451e-12, 6.03141036732274e-13, 2.0642249752243e-13, 7.22556456702912e-14, 7.22556456702912e-14, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]_Comp[cb2_EmBCMo]",
        "fTitle" : "Projection of Fit1D FitXb11_1P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 268,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 266,
          "fXmin" : 9.8279976,
          "fXmax" : 9.9720024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 25.0813020887945,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 25.0813020887945,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb11_1P",
      "_ymin" : 0,
      "_ymax" : 22.8011837170859,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]_Comp[pol_FHsfae]",
      "fTitle" : "Projection of Fit1D FitXb11_1P",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [9.837998, 9.838, 9.84, 9.842, 9.844, 9.846, 9.848, 9.85, 9.852, 9.854, 9.856, 9.858, 9.86, 9.862, 9.864, 9.866, 9.868, 9.87, 9.872, 9.874, 9.876, 9.878, 9.88, 9.882, 9.884, 9.886, 9.888, 9.89, 9.892, 9.894, 9.896, 9.898, 9.9, 9.902, 9.904, 9.906, 9.908, 9.91, 9.912, 9.914, 9.916, 9.918, 9.92, 9.922, 9.924, 9.926, 9.928, 9.93, 9.932, 9.934, 9.936, 9.938, 9.94, 9.942, 9.944, 9.946, 9.948, 9.95, 9.952, 9.954, 9.956, 9.958, 9.96, 9.96, 9.962, 9.962002],
      "fY" : [0, 0.247908364810764, 0.247908364810764, 0.264301273539971, 0.280784256221253, 0.297357312854638, 0.314020443440111, 0.330773647977659, 0.347616926467311, 0.364550278909036, 0.381573705302865, 0.398687205648784, 0.415890779946775, 0.433184428196871, 0.450568150399056, 0.468041946553314, 0.485605816659676, 0.503259760718128, 0.521003778728652, 0.538837870691281, 0.556762036605983, 0.57477627647279, 0.592880590291685, 0.611074978062653, 0.629359439785727, 0.647733975460889, 0.666198585088123, 0.684753268667463, 0.703398026198875, 0.722132857682393, 0.740957763117999, 0.759872742505678, 0.778877795845462, 0.797972923137335, 0.81715812438128, 0.836433399577331, 0.85579874872547, 0.875254171825681, 0.894799668877999, 0.914435239882387, 0.934160884838882, 0.953976603747466, 0.973882396608121, 0.993878263420883, 1.01396420418573, 1.03414021890265, 1.05440630757168, 1.07476247019278, 1.09520870676599, 1.11574501729128, 1.13637140176865, 1.15708786019812, 1.17789439257968, 1.19879099891331, 1.21977767919905, 1.24085443343688, 1.26202126162678, 1.28327816376878, 1.30462513986286, 1.32606218990904, 1.34758931390731, 1.36920651185766, 1.39091378373835, 1.39091378373835, 1.39091378373835, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]_Comp[pol_FHsfae]",
        "fTitle" : "Projection of Fit1D FitXb11_1P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 9.8255976,
          "fXmax" : 9.9744024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.53000516211219,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.53000516211219,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb11_1P",
      "_ymin" : 0,
      "_ymax" : 1.39091378373835,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]",
      "fTitle" : "Projection of Fit1D FitXb11_1P",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 459,
      "fX" : [9.837998, 9.838, 9.84, 9.842, 9.844, 9.846, 9.848, 9.85, 9.852, 9.854, 9.856, 9.858, 9.86, 9.862, 9.864, 9.866, 9.868, 9.87, 9.872, 9.874, 9.876, 9.878, 9.88, 9.882, 9.883, 9.8835, 9.884, 9.8845, 9.885, 9.8855, 9.88575, 9.886, 9.88625, 9.8865, 9.88675, 9.887, 9.887125, 9.88725, 9.887375, 9.8875, 9.887625, 9.88775, 9.887875, 9.888, 9.888125, 9.8881875, 9.88825, 9.8883125, 9.888375, 9.8884375, 9.8885, 9.8885625, 9.888625, 9.8886875, 9.88875, 9.8888125, 9.888875, 9.8889375, 9.889, 9.8890625, 9.889125, 9.8891875, 9.88921875, 9.88925, 9.88928125, 9.8893125, 9.88934375, 9.889375, 9.88940625, 9.8894375, 9.8895, 9.8895625, 9.889625, 9.8896875, 9.88975, 9.8898125, 9.889875, 9.8899375, 9.89, 9.8900625, 9.890125, 9.8901875, 9.89025, 9.8903125, 9.890375, 9.8904375, 9.8905, 9.891, 9.8910625, 9.891125, 9.8911875, 9.89125, 9.8913125, 9.891375, 9.89140625, 9.8914375, 9.89146875, 9.8915, 9.89153125, 9.8915625, 9.89159375, 9.891625, 9.89165625, 9.8916875, 9.89171875, 9.89175, 9.89178125, 9.8918125, 9.89184375, 9.891875, 9.89190625, 9.8919375, 9.89196875, 9.892, 9.89203125, 9.8920625, 9.89209375, 9.892125, 9.89215625, 9.8921875, 9.89221875, 9.89225, 9.89228125, 9.8923125, 9.89234375, 9.892375, 9.89240625, 9.8924375, 9.89246875, 9.8925, 9.89253125, 9.8925625, 9.89259375, 9.892625, 9.89265625, 9.8926875, 9.89271875, 9.89275, 9.89278125, 9.8928125, 9.89284375, 9.892875, 9.89290625, 9.8929375, 9.89296875, 9.893, 9.89303125, 9.8930625, 9.89309375, 9.893125, 9.89315625, 9.8931875, 9.89321875, 9.89325, 9.89328125, 9.8933125, 9.89334375, 9.893375, 9.8934375, 9.8935, 9.8935625, 9.893625, 9.8936875, 9.89375, 9.8938125, 9.893875, 9.894, 9.894125, 9.8941875, 9.89425, 9.8943125, 9.894375, 9.8944375, 9.8945, 9.8945625, 9.894625, 9.8946875, 9.89475, 9.8948125, 9.894875, 9.8949375, 9.89496875, 9.895, 9.89503125, 9.8950625, 9.89509375, 9.895125, 9.89515625, 9.8951875, 9.89521875, 9.89525, 9.8953125, 9.895375, 9.8954375, 9.8955, 9.8955625, 9.895625, 9.8956875, 9.89575, 9.8958125, 9.895875, 9.8959375, 9.896, 9.8960625, 9.896125, 9.8961875, 9.89625, 9.8963125, 9.896375, 9.8964375, 9.8965, 9.8965625, 9.896625, 9.89675, 9.896875, 9.897, 9.897125, 9.89725, 9.897375, 9.8975, 9.897625, 9.89775, 9.897875, 9.898, 9.89825, 9.8985, 9.89875, 9.899, 9.89925, 9.8995, 9.9, 9.9005, 9.901, 9.9015, 9.902, 9.903, 9.9035, 9.904, 9.9045, 9.905, 9.90525, 9.9055, 9.90575, 9.906, 9.90625, 9.9065, 9.906625, 9.90675, 9.906875, 9.907, 9.907125, 9.90725, 9.907375, 9.9075, 9.907625, 9.9076875, 9.90775, 9.9078125, 9.907875, 9.9079375, 9.908, 9.9080625, 9.908125, 9.9081875, 9.90825, 9.9083125, 9.908375, 9.9084375, 9.9085, 9.9085625, 9.908625, 9.9086875, 9.90871875, 9.90875, 9.90878125, 9.9088125, 9.90884375, 9.908875, 9.9089375, 9.909, 9.9090625, 9.909125, 9.9091875, 9.90925, 9.9093125, 9.909375, 9.9094375, 9.9095, 9.9095625, 9.909625, 9.9096875, 9.90975, 9.9098125, 9.909875, 9.9099375, 9.91, 9.91025, 9.910375, 9.9104375, 9.9105, 9.9105625, 9.910625, 9.9106875, 9.91075, 9.9108125, 9.910875, 9.91090625, 9.9109375, 9.91096875, 9.911, 9.91103125, 9.9110625, 9.91109375, 9.911125, 9.91115625, 9.9111875, 9.91121875, 9.91125, 9.91128125, 9.9113125, 9.91134375, 9.911375, 9.91140625, 9.9114375, 9.91146875, 9.9115, 9.91153125, 9.9115625, 9.91159375, 9.911625, 9.91165625, 9.9116875, 9.91171875, 9.91175, 9.91178125, 9.9118125, 9.91184375, 9.911875, 9.91190625, 9.9119375, 9.91196875, 9.912, 9.91203125, 9.9120625, 9.91209375, 9.912125, 9.91215625, 9.9121875, 9.91221875, 9.91225, 9.91228125, 9.9123125, 9.91234375, 9.912375, 9.91240625, 9.9124375, 9.91246875, 9.9125, 9.91253125, 9.9125625, 9.91259375, 9.912625, 9.91265625, 9.9126875, 9.91275, 9.9128125, 9.912875, 9.9129375, 9.913, 9.9130625, 9.913125, 9.9131875, 9.91325, 9.9135, 9.913625, 9.9136875, 9.91375, 9.9138125, 9.913875, 9.9139375, 9.914, 9.9140625, 9.914125, 9.9141875, 9.91425, 9.9143125, 9.914375, 9.91440625, 9.9144375, 9.91446875, 9.9145, 9.91453125, 9.9145625, 9.914625, 9.9146875, 9.91475, 9.9148125, 9.914875, 9.9149375, 9.915, 9.9150625, 9.915125, 9.9151875, 9.91525, 9.9153125, 9.915375, 9.9154375, 9.9155, 9.9155625, 9.915625, 9.9156875, 9.91575, 9.9158125, 9.915875, 9.9159375, 9.916, 9.916125, 9.91625, 9.916375, 9.9165, 9.916625, 9.91675, 9.916875, 9.917, 9.917125, 9.91725, 9.9175, 9.91775, 9.918, 9.91825, 9.9185, 9.91875, 9.919, 9.9195, 9.92, 9.921, 9.922, 9.924, 9.926, 9.928, 9.93, 9.932, 9.934, 9.936, 9.938, 9.94, 9.942, 9.944, 9.946, 9.948, 9.95, 9.952, 9.954, 9.956, 9.958, 9.96, 9.96, 9.962, 9.962002],
      "fY" : [0, 0.247923486531591, 0.247923486531591, 0.264319584268282, 0.280806598246854, 0.297384800030241, 0.314054566070771, 0.330816425568226, 0.34767113385211, 0.364619787074664, 0.381664005259408, 0.398806231225912, 0.416050231255033, 0.43340195749348, 0.450871080622081, 0.468473810916043, 0.48623830061838, 0.504215467466797, 0.522501836203317, 0.541290749164311, 0.560995680209166, 0.582573745385058, 0.608468393447917, 0.645744219219671, 0.674620775701597, 0.694011469239945, 0.718468452454473, 0.750108425409134, 0.792114766057661, 0.849377876882876, 0.885980584972301, 0.929589916370001, 0.981918883282361, 1.04517310605797, 1.12221516435708, 1.21679190685873, 1.27214419963194, 1.3338521863837, 1.40279577422405, 1.47999604682448, 1.5666411414289, 1.66411748387764, 1.77404762353962, 1.89833622989987, 2.03922622335304, 2.11670675858359, 2.19936754290284, 2.28761728118471, 2.3819017411554, 2.48270756077436, 2.59056649361398, 2.70606014813914, 2.82982528464154, 2.96255974264151, 3.10502908206667, 3.25807403355375, 3.42261886739313, 3.59968080684729, 3.79038063052101, 3.99595463070064, 4.21776812021656, 4.45733071064234, 4.58428334200332, 4.71631361994902, 4.85365891830308, 4.99656930921207, 5.14530832919543, 5.30015379674536, 5.46139868527498, 5.62935205550377, 5.9833840977763, 6.35474131196841, 6.74300645901709, 7.14814368997523, 7.57003703931642, 8.00848579180261, 8.46320019356656, 8.93379756931789, 9.41979890712965, 9.92062597112181, 10.4355990003965, 10.9639350497724, 11.5047470243366, 12.0570434550359, 12.6197290577392, 13.191606111679, 13.7713766862972, 18.5081554816328, 19.0862559213956, 19.6548726835789, 20.2119990745348, 20.7556199539784, 21.2837236324627, 21.794314082727, 22.042425426144, 22.2854233634865, 22.5230683464951, 22.7551241491367, 22.9813582571861, 23.2015422550299, 23.415452208856, 23.6228690453787, 23.8235789251522, 24.0173736095296, 24.2040508204964, 24.3834145924593, 24.5552756150962, 24.7194515665238, 24.8757674359052, 25.0240558346561, 25.1641572955632, 25.2959205590236, 25.4192028456603, 25.5338701146957, 25.6397973073824, 25.7368685748531, 25.8249774898396, 25.9040272417372, 25.9739308144862, 26.0346111467972, 26.0860012743355, 26.1280444535044, 26.1606942664855, 26.1839147072612, 26.197680248412, 26.2019758885147, 26.1967971800074, 26.1821502374522, 26.1580517261797, 26.1245288313379, 26.0816192074363, 26.0293709085035, 25.967842299038, 25.8971019460071, 25.8172284921457, 25.7283105108924, 25.6304463433585, 25.5237439177092, 25.408320551436, 25.2843027370579, 25.1518259117811, 25.0110342116723, 24.8620802109901, 24.705124647372, 24.5403361335438, 24.3678908562348, 24.1879722630794, 24.0007707383285, 23.8064832681378, 23.6053130962094, 23.3974693706649, 23.1831667830692, 22.9626252003741, 22.736069290703, 22.5037281439209, 22.2658348877676, 22.0226263005086, 21.7743424210723, 21.2635228942565, 20.7353469381899, 20.1918122856126, 19.6349313603067, 19.0667190868764, 18.4891810222406, 17.9043019038152, 17.3140347023117, 16.1249275804432, 14.9364712065272, 14.3467593559066, 13.7621790028356, 13.1842111748332, 12.6142434219501, 12.0535659060594, 11.5033683729537, 10.9647379931834, 10.4386580494113, 9.92600744055544, 9.42756096608799, 8.94399034811218, 8.47586594310854, 8.02365909124584, 7.80365611302553, 7.58932681843451, 7.38164201963289, 7.18039215776706, 6.98537440686226, 6.79639245354063, 6.61325628407807, 6.43578197859089, 6.26379151206415, 6.09711256195379, 5.77902732335188, 5.48025481705281, 5.19960355790632, 4.93595690414903, 4.68826827344456, 4.4555566699469, 4.23690250189607, 4.03144367060562, 3.83837191281589, 3.65692937981347, 3.4864054376938, 3.32613367423503, 3.17548909881604, 3.03388552271658, 2.90077310798649, 2.77563607383134, 2.65799055027437, 2.54738256941012, 2.44338618531439, 2.34560171425471, 2.25365408731822, 2.16719130819768, 2.00941909975229, 1.86987795377209, 1.74644654134597, 1.6372548610015, 1.54065398810949, 1.45518952582665, 1.37957829755001, 1.31268787894518, 1.25351861822052, 1.20118783748028, 1.15491594652217, 1.07787413062823, 1.0177896444207, 0.971065109639175, 0.934887383221463, 0.907055485883839, 0.885847057891392, 0.858205072198267, 0.844351543689378, 0.839692758228156, 0.841546373934811, 0.848488124250584, 0.876225622547857, 0.89809629258671, 0.927311606705181, 0.966721339101779, 1.02089329898573, 1.05565461966541, 1.09715705253699, 1.14705352770419, 1.20748034111317, 1.28121968173948, 1.3719252874744, 1.42509598733032, 1.48443908247535, 1.55081898549579, 1.62524058143983, 1.70887529483867, 1.80309262445565, 1.90949842968965, 2.02998158768906, 2.16677107196599, 2.24208717100711, 2.32250606222208, 2.40843591192828, 2.50032242248406, 2.5986527429779, 2.70395983627071, 2.81682736148062, 2.93789513942415, 3.06786527826197, 3.20750904789872, 3.35767460468331, 3.51929568327039, 3.69340139008232, 3.88112725339245, 4.08372770924476, 4.30259023041587, 4.53925133870912, 4.66478170492893, 4.79541477958179, 4.9313930481683, 5.07297218369588, 5.22042185555322, 5.37402659373068, 5.69521295941057, 6.03150304750295, 6.38291398889917, 6.74939486947328, 7.13082197633356, 7.5269947311089, 7.93763194612635, 8.36236845861448, 8.80075219776475, 9.25224173818907, 9.71620439136962, 10.191914883997, 10.678554668624, 11.1752119079553, 11.6808821688598, 12.194469857016, 12.7147904164055, 13.2405733109186, 15.3701417288531, 16.4291128328276, 16.9513249869248, 17.4663560976585, 17.972423385962, 18.46772896477, 18.9504702206032, 19.4188505388639, 19.8710902861581, 20.3054379573267, 20.5153653705741, 20.7201813909827, 20.9196799811035, 21.1136589541087, 21.301920314494, 21.4842705942672, 21.6605211838769, 21.8304886571286, 21.9939950892617, 22.1508683673707, 22.3009424925045, 22.4440578726585, 22.5800616059063, 22.7088077530451, 22.8301575990253, 22.943979902479, 23.0501511327858, 23.1485556940437, 23.2390861353563, 23.3216433469544, 23.3961367416152, 23.462484420899, 23.5206133258029, 23.5704593714527, 23.6119675654657, 23.6450921096693, 23.6697964849318, 23.6860535188881, 23.6938454363688, 23.6931638924049, 23.6840099877309, 23.6663942667421, 23.6403366979044, 23.6058666366787, 23.5630227710488, 23.5118530497941, 23.4524145937061, 23.3847735899578, 23.3090051699035, 23.2251932706507, 23.1334304807289, 23.0338178702617, 22.926464806105, 22.8114887523759, 22.6890150569004, 22.5591767241569, 22.4221141752678, 22.2779749956132, 22.1269136707255, 21.969091311161, 21.8046753670091, 21.6338393327048, 21.4567624429037, 21.2736293602074, 21.0846298554647, 20.8899584813776, 20.6898142402317, 20.4844002466042, 20.0585939684781, 19.6142337475453, 19.1530573263781, 18.676834873969, 18.1873578009181, 17.6864277027829, 17.1758455256164, 16.6574010426656, 16.1328627254858, 14.0078697994831, 12.9516996449684, 12.4303525612906, 11.9152610539367, 11.4076430444488, 10.9086285427814, 10.4192571495418, 9.9404763305289, 9.4731404420324, 9.01801047832551, 8.57575450727077, 8.14694875472163, 7.73207929355772, 7.33154428988858, 7.13722725302916, 6.94876510811998, 6.7661440981394, 6.58918004946925, 6.41769470365022, 6.2515155239561, 5.93441300894909, 5.63659969293201, 5.35688297238795, 5.09414530820653, 4.84733941757623, 4.61548377918623, 4.39765843102787, 4.19300104130189, 4.00070323447755, 3.82000715561485, 3.65020225724186, 3.49062229412592, 3.34064251225891, 3.1996770192967, 3.06717632451734, 2.94262503724125, 2.8255397132609, 2.71546683963658, 2.61198094884278, 2.51468285376249, 2.42319799570008, 2.33717489803468, 2.25628371864657, 2.10867787379328, 1.9781250306664, 1.86263768113, 1.76046388559881, 1.67005888961878, 1.59006021585093, 1.51926579913913, 1.4566147869625, 1.40117067519578, 1.35210649060087, 1.27028109921696, 1.20625638471589, 1.15621674707363, 1.11717678047267, 1.08679799721727, 1.06324659093555, 1.04508292100354, 1.02063426849913, 1.00699376061449, 0.99759199965054, 0.999653087946409, 1.01503251897373, 1.03434904592498, 1.05444928971214, 1.07477175620606, 1.09521080647498, 1.11574551289496, 1.13637152358592, 1.15708789130964, 1.17789440081892, 1.19879100117166, 1.21977767983861, 1.24085443362371, 1.26202126168299, 1.28327816378618, 1.30462513986839, 1.32606218991085, 1.34758931390792, 1.36920651185786, 1.39091378373842, 1.39091378373842, 1.39091378373842, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb11_1P_1P_Norm[mXb1P]",
        "fTitle" : "Projection of Fit1D FitXb11_1P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 461,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 459,
          "fXmin" : 9.8255976,
          "fXmax" : 9.9744024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 28.8221734773661,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 28.8221734773661,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb11_1P",
      "_ymin" : 0,
      "_ymax" : 26.2019758885147,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mXb1P",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 60,
      "fX" : [9.841, 9.843, 9.845, 9.847, 9.849, 9.851, 9.853, 9.855, 9.857, 9.859, 9.861, 9.863, 9.865, 9.867, 9.869, 9.871, 9.873, 9.875, 9.877, 9.879, 9.881, 9.883, 9.885, 9.887, 9.889, 9.891, 9.893, 9.895, 9.897, 9.899, 9.901, 9.903, 9.905, 9.907, 9.909, 9.911, 9.913, 9.915, 9.917, 9.919, 9.921, 9.923, 9.925, 9.927, 9.929, 9.931, 9.933, 9.935, 9.937, 9.939, 9.941, 9.943, 9.945, 9.947, 9.949, 9.951, 9.953, 9.955, 9.957, 9.959],
      "fY" : [0, 0, 0, 0, 2, 0, 1, 0, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 2, 0, 0, 2, 0, 1, 5, 20, 20, 10, 1, 3, 2, 1, 2, 3, 7, 21, 16, 5, 0, 0, 2, 0, 0, 0, 1, 0, 0, 1, 1, 2, 2, 1, 0, 2, 0, 2, 0, 2, 4, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__mXb1P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 9.828,
          "fXmax" : 9.972,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 29.3207001683008,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 29.3207001683008,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "fEXlow" : [0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001],
      "fEXhigh" : [0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001, 0.00100000000000001],
      "fEYlow" : [0, 0, 0, 0, 1.29181456018103, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0.82724622097655, 0, 1.29181456018103, 0, 0, 1.29181456018103, 0, 0.82724622097655, 2.15969114440678, 4.43444798221412, 4.43444798221412, 3.10869443936164, 0.82724622097655, 1.63270468610957, 1.29181456018103, 0.82724622097655, 1.29181456018103, 1.63270468610957, 2.58147045606626, 4.54580699932335, 3.95780102940381, 2.15969114440678, 0, 0, 1.29181456018103, 0, 0, 0, 0.82724622097655, 0, 0, 0.82724622097655, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0.82724622097655, 0, 1.29181456018103, 0, 1.29181456018103, 0, 1.29181456018103, 1.91433918622288, 1.29181456018103],
      "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.63785962345524, 1.14787446444932, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.29952655911586, 3.38247265214689, 5.54651922951146, 5.54651922951146, 4.26694976100939, 2.29952655911586, 2.9181858328834, 2.63785962345524, 2.29952655911586, 2.63785962345524, 2.9181858328834, 3.77028072043409, 5.65518197118255, 5.08306556401624, 3.38247265214689, 1.14787446444932, 1.14787446444932, 2.63785962345524, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.63785962345524, 3.16275317226094, 2.63785962345524],
      "_yAxisLabel" : "Events \/ ( 0.002 )",
      "_ymin" : 0,
      "_ymax" : 26.6551819711826,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00200000000000002,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 104,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 10.1822222226719,
  "fY1" : -8.67469877571339,
  "fX2" : 10.330370370384,
  "fY2" : 63.614457957863,
  "fXtoAbsPixelk" : -68730.0002053379,
  "fXtoPixelk" : -68730.0002053379,
  "fXtoPixel" : 6750.0000198682,
  "fYtoAbsPixelk" : 704.000000357628,
  "fYtoPixelk" : 704.000000357628,
  "fYtoPixel" : -11.0666666502754,
  "fUtoAbsPixelk" : 0,
  "fUtoPixelk" : 0,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 10.1822222226719,
  "fPixeltoXk" : 10.1822222226719,
  "fPixeltoX" : 1.48148147712083e-4,
  "fAbsPixeltoYk" : 63.614457957863,
  "fPixeltoYk" : -8.67469877571339,
  "fPixeltoY" : -0.0903614459169704,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 10.2,
  "fUymin" : 0,
  "fUxmax" : 10.32,
  "fUymax" : 60,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 10.2,
      "fY1" : 0,
      "fX2" : 10.32,
      "fY2" : 60,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_55cf78a1b130",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 10.2,
        "fXmax" : 10.32,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 60,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]_Comp[cb2_YhdvKF]",
      "fTitle" : "Projection of Fit1D FitXb12_2P",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 257,
      "fX" : [10.199996, 10.2, 10.204, 10.208, 10.212, 10.216, 10.22, 10.224, 10.228, 10.232, 10.234, 10.236, 10.237, 10.238, 10.239, 10.24, 10.2405, 10.241, 10.2415, 10.242, 10.2425, 10.243, 10.24325, 10.2435, 10.24375, 10.244, 10.24425, 10.2445, 10.24475, 10.245, 10.24525, 10.2455, 10.245625, 10.24575, 10.245875, 10.246, 10.246125, 10.24625, 10.246375, 10.2465, 10.246625, 10.24675, 10.246875, 10.247, 10.247125, 10.24725, 10.247375, 10.2474375, 10.2475, 10.2475625, 10.247625, 10.2476875, 10.24775, 10.2478125, 10.247875, 10.2479375, 10.248, 10.2480625, 10.248125, 10.2481875, 10.24825, 10.2483125, 10.248375, 10.2484375, 10.2485, 10.2485625, 10.248625, 10.2486875, 10.24875, 10.2488125, 10.248875, 10.2489375, 10.249, 10.2490625, 10.249125, 10.2491875, 10.24925, 10.249375, 10.2495, 10.249625, 10.24975, 10.249875, 10.25, 10.250125, 10.25025, 10.250375, 10.2505, 10.251, 10.251125, 10.25125, 10.251375, 10.2515, 10.251625, 10.2516875, 10.25175, 10.2518125, 10.251875, 10.2519375, 10.252, 10.2520625, 10.252125, 10.2521875, 10.25225, 10.2523125, 10.252375, 10.2524375, 10.2525, 10.2525625, 10.252625, 10.2526875, 10.25275, 10.2528125, 10.252875, 10.2529375, 10.253, 10.2530625, 10.253125, 10.2531875, 10.25325, 10.2533125, 10.253375, 10.2534375, 10.2535, 10.2535625, 10.253625, 10.2536875, 10.25375, 10.2538125, 10.253875, 10.2539375, 10.254, 10.2540625, 10.254125, 10.2541875, 10.25425, 10.2543125, 10.254375, 10.2544375, 10.2545, 10.2545625, 10.254625, 10.2546875, 10.25475, 10.2548125, 10.254875, 10.2549375, 10.255, 10.2550625, 10.255125, 10.2551875, 10.25525, 10.2553125, 10.255375, 10.2554375, 10.2555, 10.2555625, 10.255625, 10.2556875, 10.25575, 10.2558125, 10.255875, 10.256, 10.256125, 10.25625, 10.256375, 10.2565, 10.25675, 10.257, 10.257125, 10.25725, 10.257375, 10.2575, 10.257625, 10.25775, 10.257875, 10.258, 10.258125, 10.25825, 10.2583125, 10.258375, 10.2584375, 10.2585, 10.2585625, 10.258625, 10.2586875, 10.25875, 10.2588125, 10.258875, 10.2589375, 10.259, 10.2590625, 10.259125, 10.2591875, 10.25925, 10.2593125, 10.259375, 10.2594375, 10.2595, 10.2595625, 10.259625, 10.2596875, 10.25975, 10.2598125, 10.259875, 10.26, 10.260125, 10.26025, 10.260375, 10.2605, 10.260625, 10.26075, 10.260875, 10.261, 10.261125, 10.26125, 10.261375, 10.2615, 10.261625, 10.26175, 10.261875, 10.262, 10.262125, 10.26225, 10.262375, 10.2625, 10.26275, 10.263, 10.26325, 10.2635, 10.26375, 10.264, 10.26425, 10.2645, 10.26475, 10.265, 10.2655, 10.266, 10.2665, 10.267, 10.268, 10.269, 10.27, 10.272, 10.276, 10.28, 10.284, 10.288, 10.292, 10.296, 10.3, 10.304, 10.308, 10.312, 10.316, 10.32, 10.32, 10.320004],
      "fY" : [0, 0.00130312879210228, 0.00173296916057396, 0.00236012534326594, 0.00330602558376875, 0.00479025627841711, 0.00723385124021735, 0.0115040857176717, 0.0195555118830475, 0.0363368727631774, 0.0517508157140136, 0.0765119695553845, 0.0945967908179692, 0.118476107058749, 0.150563399035788, 0.194545159172896, 0.222690708764119, 0.256217176916356, 0.296424555671721, 0.344998176993657, 0.404145992933144, 0.476793764834821, 0.519357606604799, 0.566866768599161, 0.620035637349421, 0.679703037821091, 0.746857805295181, 0.822670456470538, 0.90853262716196, 1.00610646126254, 1.11738683363899, 1.2447802388911, 1.31540813751583, 1.39120547980048, 1.47263836707296, 1.56022309056411, 1.65453244357659, 1.75620294545002, 1.86594312662791, 1.9845430515808, 2.11288528938606, 2.25195758165867, 2.40286750591802, 2.56685949128455, 2.74533461509676, 2.93987369685043, 3.15226431369893, 3.26577679046463, 3.38453249465887, 3.50882805312342, 3.63898001522141, 3.77532640615248, 3.91822841850143, 4.06807225587734, 4.22527114404884, 4.39026752671535, 4.56353546504431, 4.74449261255784, 4.93068237581344, 5.12201850002643, 5.31853622625621, 5.52026547617179, 5.72723059656912, 5.93945010612173, 6.1569364450966, 6.37969572879092, 6.60772750546296, 6.84102451953783, 7.07957248092914, 7.3233498411878, 7.57232757742258, 7.82646898476126, 8.08572947811283, 8.350056404194, 8.61938886453958, 8.89365755035877, 9.17278459004173, 9.74525861043997, 10.3360117748173, 10.9441005754774, 11.5684349506613, 12.2077772266855, 12.8607422775255, 13.5257989694959, 14.2012729470299, 14.8853508023819, 15.5760856574652, 18.3624180270465, 19.053132555098, 19.7365100922375, 20.4099427418531, 21.0707825349821, 21.7163582095899, 22.0325851663435, 22.343992746738, 22.6502484000788, 22.95102150816, 23.245983973079, 23.5348108075566, 23.817180726456, 24.0927767378806, 24.3612867323947, 24.6224040688343, 24.8758281551817, 25.1212650229688, 25.358427893674, 25.5870377356315, 25.8068238098414, 26.0175242033194, 26.2188863484525, 26.4106675268727, 26.5926353565563, 26.7645682606912, 26.9262559170262, 27.07749968642, 27.2181130193705, 27.3479218393572, 27.4667649018934, 27.574494128271, 27.6709749129799, 27.7560864039753, 27.8297217549382, 27.8917883487773, 27.9422079917626, 27.9809170776841, 28.0078667215691, 28.0230228625604, 28.0263663356538, 28.0178929120828, 27.9976133082326, 27.9655531630516, 27.9217529840384, 27.8662680619525, 27.7991683544983, 27.7205383393465, 27.6304768368936, 27.529096803304, 27.416525094431, 27.2929022013106, 27.158381957998, 27.0131312225995, 26.8573295324279, 26.6911687342533, 26.5148525907816, 26.3285963644065, 26.1326263794596, 25.9271795642568, 25.7125029741364, 25.4888532969096, 25.2564963420783, 25.0157065152434, 24.766766279158, 24.5099656029033, 24.2456014006937, 23.9739769617819, 23.6954013731035, 23.4101889360493, 23.1186585789612, 22.8211332669553, 22.5179394104348, 22.2094062739143, 21.5776499561254, 20.9285332053019, 20.2647333137387, 19.588917953427, 18.9037277914343, 17.5155520590256, 16.1201848699729, 15.4256790801015, 14.7362173688978, 14.0538462929348, 13.3804843029996, 12.717915046943, 12.067782096019, 11.4315850785178, 10.8106771892308, 10.2062640289383, 9.61940371522932, 9.33284650969277, 9.05100819464719, 8.77398032369545, 8.50184567613457, 8.23467838808675, 7.97254409745525, 7.71550010198733, 7.46359552970275, 7.21687152073167, 6.97536141985094, 6.73909097884738, 6.50834913806118, 6.28520817035731, 6.06986531386394, 5.86204289512132, 5.66147331121479, 5.46789865793878, 5.28107037188311, 5.10074888596518, 4.92670329793749, 4.75871105127638, 4.59655762805842, 4.44003625333466, 4.28894761057115, 4.14309956773304, 4.00230691360838, 3.73518001728248, 3.48621423694115, 3.25415233049472, 3.03782564630777, 2.83614777144976, 2.64810864318074, 2.47276908930597, 2.30925576563018, 2.15675646116443, 2.01451574390881, 1.88183092207883, 1.75804829755759, 1.64255969006424, 1.53479921214258, 1.43424027657972, 1.34039281921254, 1.25280072135234, 1.17103941725036, 1.09471367309044, 1.02345552500068, 0.956922364516397, 0.836776809451156, 0.731978788354893, 0.640534392863839, 0.560713074507092, 0.491012292212666, 0.430126981177233, 0.376923175289337, 0.330415209198266, 0.289746006637078, 0.254170030664812, 0.195786772233799, 0.151018749543962, 0.116643577496704, 0.0902126091587623, 0.0541733802669797, 0.0326994807188711, 0.019837516455404, 0.00740939108977277, 0.00109356679458956, 1.73195414422456e-4, 2.92872010999514e-5, 5.26400411364208e-6, 1.00159570575159e-6, 2.01009751098025e-7, 4.24081396006979e-8, 9.37730904825479e-9, 2.16724918593719e-9, 5.22213220719104e-10, 1.30885892325623e-10, 3.40504098682336e-11, 3.40504098682336e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]_Comp[cb2_YhdvKF]",
        "fTitle" : "Projection of Fit1D FitXb12_2P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 259,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 257,
          "fXmin" : 10.1879952,
          "fXmax" : 10.3320048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 30.8290029692191,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 30.8290029692191,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb12_2P",
      "_ymin" : 0,
      "_ymax" : 28.0263663356538,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]_Comp[cb2_ujQTve]",
      "fTitle" : "Projection of Fit1D FitXb12_2P",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1180,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 251,
      "fX" : [10.199996, 10.2, 10.204, 10.208, 10.212, 10.216, 10.22, 10.224, 10.228, 10.232, 10.236, 10.24, 10.244, 10.248, 10.25, 10.252, 10.253, 10.254, 10.255, 10.256, 10.2565, 10.257, 10.2575, 10.258, 10.2585, 10.259, 10.25925, 10.2595, 10.25975, 10.26, 10.26025, 10.2605, 10.26075, 10.261, 10.26125, 10.261375, 10.2615, 10.261625, 10.26175, 10.261875, 10.262, 10.262125, 10.26225, 10.262375, 10.2625, 10.262625, 10.26275, 10.262875, 10.263, 10.263125, 10.2631875, 10.26325, 10.2633125, 10.263375, 10.2634375, 10.2635, 10.2635625, 10.263625, 10.2636875, 10.26375, 10.2638125, 10.263875, 10.2639375, 10.264, 10.2640625, 10.264125, 10.2641875, 10.26425, 10.2643125, 10.264375, 10.2644375, 10.2645, 10.2645625, 10.264625, 10.2646875, 10.26475, 10.264875, 10.265, 10.265125, 10.26525, 10.265375, 10.2655, 10.265625, 10.26575, 10.265875, 10.266, 10.266125, 10.26625, 10.2665, 10.26675, 10.266875, 10.267, 10.267125, 10.26725, 10.267375, 10.2674375, 10.2675, 10.2675625, 10.267625, 10.2676875, 10.26775, 10.2678125, 10.267875, 10.2679375, 10.268, 10.2680625, 10.268125, 10.2681875, 10.26825, 10.2683125, 10.268375, 10.2684375, 10.2685, 10.2685625, 10.268625, 10.2686875, 10.26875, 10.2688125, 10.268875, 10.2689375, 10.269, 10.2690625, 10.269125, 10.2691875, 10.26925, 10.2693125, 10.269375, 10.2694375, 10.2695, 10.2695625, 10.269625, 10.2696875, 10.26975, 10.2698125, 10.269875, 10.2699375, 10.27, 10.2700625, 10.270125, 10.2701875, 10.27025, 10.2703125, 10.270375, 10.2704375, 10.2705, 10.2705625, 10.270625, 10.2706875, 10.27075, 10.2708125, 10.270875, 10.2709375, 10.271, 10.2710625, 10.271125, 10.2711875, 10.27125, 10.2713125, 10.271375, 10.2714375, 10.2715, 10.2715625, 10.271625, 10.27175, 10.271875, 10.272, 10.272125, 10.27225, 10.2725, 10.27275, 10.272875, 10.273, 10.273125, 10.27325, 10.273375, 10.2735, 10.273625, 10.27375, 10.273875, 10.274, 10.274125, 10.27425, 10.2743125, 10.274375, 10.2744375, 10.2745, 10.2745625, 10.274625, 10.2746875, 10.27475, 10.2748125, 10.274875, 10.2749375, 10.275, 10.2750625, 10.275125, 10.2751875, 10.27525, 10.2753125, 10.275375, 10.2754375, 10.2755, 10.275625, 10.27575, 10.275875, 10.276, 10.276125, 10.27625, 10.276375, 10.2765, 10.276625, 10.27675, 10.276875, 10.277, 10.277125, 10.27725, 10.277375, 10.2775, 10.277625, 10.27775, 10.277875, 10.278, 10.27825, 10.2785, 10.27875, 10.279, 10.27925, 10.2795, 10.27975, 10.28, 10.28025, 10.2805, 10.281, 10.2815, 10.282, 10.2825, 10.283, 10.284, 10.285, 10.286, 10.288, 10.292, 10.296, 10.3, 10.304, 10.308, 10.312, 10.316, 10.32, 10.32, 10.320004],
      "fY" : [0, 5.45583924668601e-4, 6.79074848300081e-4, 8.56943752282523e-4, 0.0010984199410333, 0.00143331674004621, 0.00190931304347375, 0.00260543739179551, 0.00365826820895256, 0.00531579918974848, 0.00805589075836225, 0.0128689252571423, 0.022004384928873, 0.0412167402641035, 0.0590085281518422, 0.087802968876816, 0.108967230120667, 0.137055878809296, 0.175018322561917, 0.227397629022863, 0.26109817011348, 0.30140515953724, 0.349956903573124, 0.408890753339365, 0.481026036287121, 0.570126495215113, 0.622563799754582, 0.68128276434598, 0.747219724839252, 0.821479449938787, 0.90537091651377, 1.00045191241786, 1.10858496577663, 1.23200790335509, 1.37342343554386, 1.45187768732506, 1.53611367000913, 1.62665633021526, 1.72408754181958, 1.82905331705573, 1.94227206689519, 2.06454408380612, 2.19676245205365, 2.33992562935655, 2.49515199044307, 2.66369667980402, 2.84697119001707, 3.04656616635743, 3.26427804186435, 3.50214023428558, 3.62933683302742, 3.76245979341842, 3.90184733192419, 4.04786058220638, 4.2008853979265, 4.36133431743701, 4.52964870673676, 4.70630109891383, 4.89179775037069, 5.08586908883894, 5.28573048395539, 5.49112987993904, 5.70210592184229, 5.91869155932562, 6.14091377126793, 6.3687932926514, 6.60234434454682, 6.84157436800533, 7.08648376268691, 7.33706563107232, 7.593305529112, 7.85518122422828, 8.12266246144278, 8.39571073865479, 8.67427909189989, 8.95831189140756, 9.54250384106686, 10.147661255739, 10.7730092456163, 11.4176192692996, 12.0804061182717, 12.7601260772138, 13.4553763496395, 14.1645958282546, 14.8860672775516, 15.6179209829154, 16.3581399056878, 17.1045663673457, 18.6067588324897, 20.1047742878891, 20.8456104710867, 21.577319272462, 22.297070681895, 23.0019993394027, 23.6892229848937, 24.0252948115806, 24.3558616514582, 24.6805671099521, 24.9990574287809, 25.3109821216049, 25.6159946109887, 25.9137528652475, 26.2039200334166, 26.4861650767617, 26.760163395174, 27.0255974468003, 27.2821573592591, 27.5295415307956, 27.7674572197898, 27.9956211209029, 28.213759926415, 28.4216108711269, 28.6189222592609, 28.8054539719982, 28.9809779541278, 29.1452786784663, 29.2981535867171, 29.4394135055089, 29.5688830364166, 29.6864009188363, 29.7918203646833, 29.8850093638914, 29.9658509598882, 30.0342434942033, 30.0901008194819, 30.1333524803198, 30.1639438613542, 30.1818363021886, 30.1870071788108, 30.1794499512644, 30.159174177433, 30.1262054928966, 30.0805855569149, 30.0223719647113, 29.9516381262981, 29.8684731122022, 29.7729814665709, 29.6652829881649, 29.5455124799145, 29.4138194677551, 29.2703678895702, 29.1153357551424, 28.9489147781041, 28.7713099809553, 28.5827392742574, 28.3834330112884, 28.1736335193376, 27.9535946090137, 27.723581063015, 27.4838681056892, 27.234740854957, 26.9764937580884, 26.7094300129005, 26.4338609759636, 26.1501055594298, 25.8584896181221, 25.5593453284767, 25.2530105611133, 24.939828248525, 24.620145749604, 24.2943142127237, 23.9626879388261, 23.6256237462467, 22.9366176786636, 22.230177023955, 21.5091832628749, 20.7764992121649, 20.0349506529207, 18.5362742867334, 17.0343838861258, 16.2884440958484, 15.5489198971337, 14.8179561085561, 14.097556216897, 13.3895758368488, 12.6957176984219, 12.0175281372036, 11.3563950467012, 10.7135472371628, 10.090055132061, 9.48683272195413, 8.90464068539261, 8.62162785873964, 8.34409057837621, 8.07208283416215, 7.80564998756084, 7.54482897760931, 7.28964853763032, 7.04027878192596, 6.79888001327344, 6.5659181244158, 6.34109267138362, 6.12411410752849, 5.91470338106378, 5.71259154779352, 5.51751939833325, 5.3292370993261, 5.14750384816613, 4.97208754060991, 4.80276445086628, 4.63931892365671, 4.48154307779502, 4.18220607445793, 3.90323529360257, 3.6432197853419, 3.40084809538659, 3.17490112611586, 2.96424551865128, 2.76782751728605, 2.58466728053045, 2.41385360570399, 2.25453903649568, 2.10593532524476, 1.96730922378011, 1.83797857862097, 1.71730870817742, 1.60470904123182, 1.49962999753228, 1.40156009278151, 1.31002325159987, 1.22457631326599, 1.14480671618247, 1.000789549602, 0.875205300141705, 0.765654541533302, 0.670055386047872, 0.586600776488377, 0.513721613969539, 0.450054911604843, 0.394416278318984, 0.345776134806662, 0.303239147513428, 0.233460190060533, 0.179982931066492, 0.138942339085757, 0.107403063561679, 0.0831326414929743, 0.0500007679751067, 0.0302276391407551, 0.0183658040636682, 0.00687994862046536, 0.00102109014902046, 1.62553619993056e-4, 2.76199741367866e-5, 4.98661941938396e-6, 9.52796760677023e-7, 1.91967617738286e-7, 4.06498416719056e-8, 9.01969181290496e-9, 9.01969181290496e-9, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]_Comp[cb2_ujQTve]",
        "fTitle" : "Projection of Fit1D FitXb12_2P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 253,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 251,
          "fXmin" : 10.1879952,
          "fXmax" : 10.3320048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 33.2057078966918,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 33.2057078966918,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb12_2P",
      "_ymin" : 0,
      "_ymax" : 30.1870071788108,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]_Comp[pol_SyFkpt]",
      "fTitle" : "Projection of Fit1D FitXb12_2P",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [10.195996, 10.196, 10.2, 10.202, 10.204, 10.206, 10.208, 10.21, 10.212, 10.214, 10.216, 10.218, 10.22, 10.222, 10.224, 10.226, 10.228, 10.23, 10.232, 10.234, 10.236, 10.238, 10.24, 10.242, 10.244, 10.246, 10.248, 10.25, 10.252, 10.254, 10.256, 10.258, 10.26, 10.262, 10.264, 10.266, 10.268, 10.27, 10.272, 10.274, 10.276, 10.278, 10.28, 10.282, 10.284, 10.286, 10.288, 10.29, 10.292, 10.294, 10.296, 10.298, 10.3, 10.302, 10.304, 10.306, 10.308, 10.31, 10.312, 10.314, 10.316, 10.318, 10.32, 10.32, 10.324, 10.324004],
      "fY" : [0, 7.92262501834387, 7.92262501834387, 7.90533153110218, 7.89119928014898, 7.8802282654843, 7.87241848710813, 7.86776994502048, 7.86628263922134, 7.86795656971071, 7.87279173648859, 7.88078813955499, 7.89194577890989, 7.90626465455331, 7.92374476648525, 7.94438611470568, 7.96818869921465, 7.99515252001212, 8.02527757709809, 8.05856387047256, 8.09501140013558, 8.1346201660871, 8.17739016832715, 8.22332140685571, 8.27241388167273, 8.32466759277827, 8.38008254017236, 8.43865872385497, 8.50039614382604, 8.56529480008567, 8.63335469263382, 8.70457582147042, 8.7789581865956, 8.85650178800928, 8.93720662571141, 9.02107269970213, 9.10810000998136, 9.19828855654902, 9.29163833940527, 9.38814935855004, 9.48782161398323, 9.59065510570493, 9.69664983371524, 9.80580579801406, 9.9181229986014, 10.0336014354772, 10.1522411086415, 10.2740420180943, 10.3990041638356, 10.5271275458655, 10.6584121641838, 10.7928580187908, 10.9304651096862, 11.07123343687, 11.2151630003425, 11.3622538001035, 11.5125058361528, 11.6659191084907, 11.8224936171172, 11.9822293620323, 12.1451263432358, 12.3111845607279, 12.4804040141667, 12.4804040141667, 12.4804040141667, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]_Comp[pol_SyFkpt]",
        "fTitle" : "Projection of Fit1D FitXb12_2P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 10.1831952,
          "fXmax" : 10.3368048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 13.7284444155833,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 13.7284444155833,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb12_2P",
      "_ymin" : 0,
      "_ymax" : 12.4804040141667,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]",
      "fTitle" : "Projection of Fit1D FitXb12_2P",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 410,
      "fX" : [10.195996, 10.196, 10.2, 10.204, 10.208, 10.212, 10.216, 10.22, 10.224, 10.228, 10.23, 10.232, 10.234, 10.236, 10.237, 10.238, 10.239, 10.24, 10.2405, 10.241, 10.2415, 10.242, 10.2425, 10.243, 10.2435, 10.24375, 10.244, 10.24425, 10.2445, 10.24475, 10.245, 10.24525, 10.2455, 10.24575, 10.245875, 10.246, 10.246125, 10.24625, 10.246375, 10.2465, 10.246625, 10.24675, 10.246875, 10.247, 10.247125, 10.24725, 10.247375, 10.2475, 10.2475625, 10.247625, 10.2476875, 10.24775, 10.2478125, 10.247875, 10.2479375, 10.248, 10.248125, 10.24825, 10.248375, 10.2485, 10.248625, 10.24875, 10.248875, 10.249, 10.249125, 10.24925, 10.249375, 10.2495, 10.249625, 10.24975, 10.249875, 10.25, 10.250125, 10.25025, 10.250375, 10.2505, 10.251, 10.251125, 10.25125, 10.251375, 10.2515, 10.251625, 10.25175, 10.251875, 10.2519375, 10.252, 10.2520625, 10.252125, 10.2521875, 10.25225, 10.2523125, 10.252375, 10.2524375, 10.2525, 10.2525625, 10.252625, 10.2526875, 10.25275, 10.2528125, 10.252875, 10.2529375, 10.253, 10.2530625, 10.253125, 10.2531875, 10.25325, 10.2533125, 10.253375, 10.2534375, 10.2535, 10.2535625, 10.253625, 10.2536875, 10.25375, 10.2538125, 10.253875, 10.2539375, 10.254, 10.2540625, 10.254125, 10.2541875, 10.25425, 10.2543125, 10.254375, 10.2544375, 10.2545, 10.2545625, 10.254625, 10.2546875, 10.25475, 10.2548125, 10.254875, 10.2549375, 10.255, 10.2550625, 10.255125, 10.2551875, 10.25525, 10.2553125, 10.255375, 10.2554375, 10.2555, 10.2555625, 10.255625, 10.2556875, 10.25575, 10.255875, 10.256, 10.256125, 10.25625, 10.256375, 10.2565, 10.257, 10.25725, 10.257375, 10.2575, 10.257625, 10.25775, 10.257875, 10.258, 10.258125, 10.25825, 10.258375, 10.2585, 10.258625, 10.25875, 10.258875, 10.2589375, 10.259, 10.2590625, 10.259125, 10.2591875, 10.25925, 10.2593125, 10.259375, 10.2594375, 10.2595, 10.2595625, 10.259625, 10.2596875, 10.25975, 10.259875, 10.26, 10.260125, 10.26025, 10.260375, 10.2605, 10.260625, 10.26075, 10.260875, 10.261, 10.261125, 10.26125, 10.261375, 10.2615, 10.261625, 10.26175, 10.261875, 10.262, 10.262125, 10.26225, 10.262375, 10.2625, 10.262625, 10.26275, 10.262875, 10.2629375, 10.263, 10.2630625, 10.263125, 10.2631875, 10.26325, 10.2633125, 10.263375, 10.2634375, 10.2635, 10.2635625, 10.263625, 10.2636875, 10.26375, 10.2638125, 10.263875, 10.2639375, 10.264, 10.2640625, 10.264125, 10.2641875, 10.26425, 10.2643125, 10.264375, 10.2644375, 10.2645, 10.2645625, 10.264625, 10.2646875, 10.26475, 10.2648125, 10.264875, 10.265, 10.265125, 10.26525, 10.265375, 10.2655, 10.265625, 10.26575, 10.265875, 10.266, 10.266125, 10.26625, 10.2665, 10.26675, 10.266875, 10.267, 10.267125, 10.26725, 10.267375, 10.2675, 10.2675625, 10.267625, 10.2676875, 10.26775, 10.2678125, 10.267875, 10.2679375, 10.268, 10.2680625, 10.268125, 10.2681875, 10.26825, 10.2683125, 10.268375, 10.2684375, 10.2685, 10.2685625, 10.268625, 10.2686875, 10.26875, 10.2688125, 10.268875, 10.2689375, 10.269, 10.2690625, 10.269125, 10.2691875, 10.26925, 10.2693125, 10.269375, 10.2694375, 10.2695, 10.2695625, 10.269625, 10.2696875, 10.26975, 10.2698125, 10.269875, 10.2699375, 10.27, 10.2700625, 10.270125, 10.2701875, 10.27025, 10.2703125, 10.270375, 10.2704375, 10.2705, 10.2705625, 10.270625, 10.2706875, 10.27075, 10.2708125, 10.270875, 10.2709375, 10.271, 10.2710625, 10.271125, 10.2711875, 10.27125, 10.2713125, 10.271375, 10.2714375, 10.2715, 10.271625, 10.27175, 10.271875, 10.272, 10.272125, 10.27225, 10.2725, 10.27275, 10.272875, 10.273, 10.273125, 10.27325, 10.273375, 10.2735, 10.273625, 10.27375, 10.273875, 10.274, 10.274125, 10.27425, 10.274375, 10.2745, 10.2745625, 10.274625, 10.2746875, 10.27475, 10.2748125, 10.274875, 10.2749375, 10.275, 10.2750625, 10.275125, 10.2751875, 10.27525, 10.2753125, 10.275375, 10.2754375, 10.2755, 10.275625, 10.27575, 10.275875, 10.276, 10.276125, 10.27625, 10.276375, 10.2765, 10.276625, 10.27675, 10.276875, 10.277, 10.277125, 10.27725, 10.277375, 10.2775, 10.277625, 10.27775, 10.277875, 10.278, 10.27825, 10.2785, 10.27875, 10.279, 10.27925, 10.2795, 10.27975, 10.28, 10.28025, 10.2805, 10.281, 10.2815, 10.282, 10.2825, 10.283, 10.284, 10.285, 10.286, 10.288, 10.29, 10.292, 10.296, 10.3, 10.304, 10.308, 10.312, 10.316, 10.32, 10.32, 10.324, 10.324004],
      "fY" : [0, 7.92447373106064, 7.92447373106064, 7.89361132415786, 7.87563555620368, 7.87068708474614, 7.87901530950705, 7.90108894319358, 7.93785428959472, 7.99140247930665, 8.02585535202888, 8.06693024905102, 8.11682057620636, 8.17957926044932, 8.21802498924901, 8.26320300787878, 8.31755545438949, 8.38480425275719, 8.42497240989984, 8.47078930534311, 8.52356221706702, 8.58498466769123, 8.657273836178, 8.74336590059698, 8.84719792315817, 8.90736843258481, 8.9741213044227, 9.0484473325589, 9.13151912455634, 9.22473054972018, 9.32974613935586, 9.44856332198203, 9.58359132553237, 9.73775188048804, 9.82309116516264, 9.91460865916556, 10.0128775838243, 10.1185349019408, 10.2322896035021, 10.3549322292765, 10.4873458421002, 10.6305186955471, 10.7855588980708, 10.9537114295144, 11.1363779385797, 11.3351398376604, 11.5517853192806, 11.7883410512849, 11.9147928489248, 12.0471094724828, 12.185629034078, 12.330712814884, 12.4827471088049, 12.6421452336485, 12.8093497269363, 12.9848347454808, 13.3564431174023, 13.7487955025043, 14.1620263160605, 14.5963073848432, 15.0517133457939, 15.5282138420016, 16.0256660574385, 16.5438076933323, 17.0822504911875, 17.6404744082089, 18.2178225500871, 18.8134969639956, 19.4265553908888, 20.0559090706853, 20.7003216870109, 21.3584095295323, 22.0286429415415, 22.7093491088046, 23.3987162325075, 24.0947991145241, 26.9031474720208, 27.5995317714425, 28.2886496285868, 28.9678954383933, 29.6346236302433, 30.2861654529985, 30.919846517282, 31.5330049395456, 31.8310643067852, 32.1230099202595, 32.4085208775127, 32.6872805785237, 32.9589773151809, 33.2233048573566, 33.4799630340515, 33.7286583080787, 33.9691043427488, 34.201022559077, 34.4241426819, 34.6382032735432, 34.8429522535043, 35.0381474026639, 35.2235568507341, 35.3989595454867, 35.5641457024734, 35.7189172339605, 35.863088155854, 35.9964849714528, 36.1189470309243, 36.2303268654875, 36.3304904952841, 36.4193177101145, 36.4967023221815, 36.5625523900917, 36.6167904135062, 36.6593534978343, 36.6901934885031, 36.7092770744076, 36.7165858602403, 36.7121164074877, 36.6958802439775, 36.6679038419466, 36.6282285647055, 36.5769105820526, 36.5140207546852, 36.4396444879738, 36.3538815555021, 36.2568458929172, 36.1486653626876, 36.029481490464, 35.8994491738153, 35.7587363641916, 35.6075237230451, 35.4460042530827, 35.2743829057814, 35.0928761662177, 34.9017116164339, 34.7011274786424, 34.4913721394659, 34.2727036566348, 34.0453892494988, 33.809704774779, 33.5659341890154, 33.314368999191, 33.0553077030406, 32.7890552205189, 32.5159223180663, 32.2362250270685, 31.9502840581044, 31.6584242125904, 31.0582640145883, 30.4384022777821, 29.8015247337185, 29.1503265812215, 28.4874945438991, 27.8156895704887, 25.0901601320262, 23.7382451896081, 23.0727650800883, 22.4169153799319, 21.7725163634076, 21.1412508450754, 20.5246605306098, 19.9241437640406, 19.340954627804, 18.7762033393768, 18.2308578772446, 17.7057467592714, 17.2015628886275, 16.7188683762932, 16.2581002444972, 16.0360425184854, 15.8198474827733, 15.6115986492597, 15.4115049463568, 15.2193008630862, 15.0347314532655, 14.8575519868939, 14.6875276167034, 14.5244330594709, 14.3680522916957, 14.218178259142, 14.0746125999344, 13.9371653808188, 13.8056548462558, 13.559756279143, 13.3356176538169, 13.1320565626328, 12.9480015036712, 12.7824866645582, 12.6346474049146, 12.5037164274731, 12.3890206348308, 12.2899786762802, 12.2060991972859, 12.1369798130693, 12.0823068377243, 12.0418558115208, 12.0154928818272, 12.0031771078066, 12.0049637761223, 12.0210088348448, 12.0515745762568, 12.0970367270778, 12.1578931377566, 12.2347743021402, 12.3284559864922, 12.4398743044323, 12.5701436442383, 12.7205779400388, 12.8038282263701, 12.8927158825435, 12.9874732615161, 13.088350792841, 13.195618235054, 13.3095660404778, 13.4305068432434, 13.5587770824005, 13.694738773356, 13.838781442328, 13.9913242401505, 14.1528182536134, 14.3237490345927, 14.5038270219407, 14.6902482868786, 14.882742141387, 15.081329241042, 15.2860251662143, 15.4968401249082, 15.7137786586545, 15.9368393522534, 16.1660145481454, 16.4012900662162, 16.6426449298544, 16.8900510990945, 17.1434732117336, 17.4028683331776, 17.6681857160136, 17.9393665701218, 18.216343844125, 18.4990420191912, 18.7873769159412, 19.3805757945745, 19.9950874065818, 20.6299102645986, 21.2838910947645, 21.95572266475, 22.6439429001152, 23.3469353667853, 24.0629311856496, 24.7900124321615, 25.5261170590913, 26.2690453643806, 27.7659355713563, 29.2606751579193, 30.0005546515748, 30.7317230819265, 31.4513243804629, 32.1564688399184, 32.8442514496905, 33.511770982566, 33.8370313265256, 34.1561496588032, 34.4687732115154, 34.7745532013847, 35.0731454640287, 35.3642110864593, 35.6474170362089, 35.9224367854223, 36.1889509282632, 36.4466477899826, 36.6952240259998, 36.9343852094082, 37.1638464051868, 37.3833327296701, 37.5925798936459, 37.7913347275131, 37.9793556871364, 38.1564133388697, 38.3222908224054, 38.4767842901175, 38.6197033216344, 38.7508713124458, 38.8701258354098, 38.9773189741313, 39.0723176271851, 39.1550037823591, 39.2252747600729, 39.28304342524, 39.328238366993, 39.3608040457003, 39.3807009068543, 39.3879054614873, 39.3824103328751, 39.3642242693855, 39.3333721234312, 39.2898947965803, 39.2338491509955, 39.1653078874445, 39.0843593902386, 38.9911075395753, 38.8856714917977, 38.7681854282379, 38.6387982733669, 38.4976733830724, 38.3449882039692, 38.1809339047287, 38.005714980498, 37.819548831514, 37.6226653171992, 37.4153062869146, 37.1977250887454, 36.970186057765, 36.7329639851066, 36.4863435694141, 36.2306188521622, 35.9660926384122, 35.693075904592, 35.4118871949121, 35.1228520080555, 34.8263021757357, 34.5225752348929, 34.2120137950244, 33.8949649023622, 33.5717794026178, 32.9084171404469, 32.2247856046528, 31.5237637160183, 30.80823099337, 30.0810484144146, 29.3450400362726, 27.8575537962435, 26.3669902377043, 25.6267618556033, 24.8929794680755, 24.167786794508, 23.4531862906224, 22.7510326038814, 22.0630275568748, 21.3907166338141, 20.7354869293535, 20.0985665041128, 19.4810250780746, 18.8837759815552, 18.3075792734056, 17.753045927935, 17.2206429857454, 16.9628484713145, 16.710699558881, 16.4643663035469, 16.2260089507247, 15.9960933375703, 15.7743189662488, 15.5603962379133, 15.3540460501937, 15.1549994098743, 14.9629970600652, 14.7777891213716, 14.5991347465701, 14.4268017881758, 14.2605664784895, 14.1002131216153, 13.9455337970006, 13.6524027374448, 13.3796548611899, 13.1258789445966, 12.8897632761644, 12.6700885165861, 12.4657210798675, 12.275606996863, 12.0987662254828, 11.9342873744989, 11.7813228103684, 11.6390841188236, 11.5068378950622, 11.3839018383414, 11.2696411286069, 11.1634650644401, 11.0648239431493, 10.9732061652879, 10.8881355471757, 10.8091688262249, 10.7358933450168, 10.6049057504364, 10.4924056527249, 10.3959930421905, 10.3135855144394, 10.2433755546024, 10.1837936582667, 10.133476479123, 10.0912393074486, 10.0560522813637, 10.02701981666, 9.98440325529281, 9.95829165262747, 9.944818797779, 9.94104840923073, 9.94474728837899, 9.9681530537776, 10.0057136654368, 10.0519795648869, 10.1591263212661, 10.2766707741272, 10.4000262555804, 10.6585749188136, 10.9304927720685, 11.2151679963392, 11.5125067911168, 11.8224938096071, 12.1451263840165, 12.4804040232204, 12.4804040232204, 12.4804040232204, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitXb12_2P_2P_Norm[mXb2P]",
        "fTitle" : "Projection of Fit1D FitXb12_2P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 412,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 410,
          "fXmin" : 10.1831952,
          "fXmax" : 10.3368048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 43.326696007636,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 43.326696007636,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "_yAxisLabel" : "Projection of Fit1D FitXb12_2P",
      "_ymin" : 0,
      "_ymax" : 39.3879054614873,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mXb2P",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [10.202, 10.206, 10.21, 10.214, 10.218, 10.222, 10.226, 10.23, 10.234, 10.238, 10.242, 10.246, 10.25, 10.254, 10.258, 10.262, 10.266, 10.27, 10.274, 10.278, 10.282, 10.286, 10.29, 10.294, 10.298, 10.302, 10.306, 10.31, 10.314, 10.318],
      "fY" : [12, 8, 7, 7, 3, 9, 9, 6, 8, 6, 10, 9, 30, 24, 30, 10, 21, 41, 23, 5, 20, 9, 13, 3, 4, 9, 15, 19, 14, 8],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__mXb2P",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 10.188,
          "fXmax" : 10.332,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.23056578250139,
          "fXmax" : 53.1639741601224,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 53.1639741601224,
        "fMinimum" : 1.23056578250139,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fOption" : "",
      "fEXlow" : [0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002],
      "fEXhigh" : [0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002, 0.00200000000000002],
      "fEYlow" : [3.41526599430015, 2.76838605646272, 2.58147045606626, 2.58147045606626, 1.63270468610957, 2.94346103725076, 2.94346103725076, 2.37993137929577, 2.76838605646272, 2.37993137929577, 3.10869443936164, 2.94346103725076, 5.44652245543606, 4.86461220384528, 5.44652245543606, 3.10869443936164, 4.54580699932335, 6.37689760804177, 4.76071662107231, 2.15969114440678, 4.43444798221412, 2.94346103725076, 3.5586623304375, 1.63270468610957, 1.91433918622288, 2.94346103725076, 3.82938009857506, 4.32021937465496, 3.69650031882412, 2.76838605646272],
      "fEYhigh" : [4.55981905739127, 3.94514151986907, 3.77028072043409, 3.77028072043409, 2.9181858328834, 4.11020413766764, 4.11020413766764, 3.58364154598457, 3.94514151986907, 3.58364154598457, 4.26694976100939, 4.11020413766764, 6.53804637266794, 5.96693206711369, 6.53804637266794, 4.26694976100939, 5.65518197118255, 7.45518517410131, 5.8652346956897, 3.38247265214689, 5.54651922951146, 4.11020413766764, 4.69757337260906, 2.9181858328834, 3.16275317226094, 4.11020413766764, 4.95873843272062, 5.4351961614818, 4.83038075568817, 3.94514151986907],
      "_yAxisLabel" : "Events \/ ( 0.004 )",
      "_ymin" : 0,
      "_ymax" : 48.4551851741013,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00400000000000003,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : -1,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 104,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
